Simultaneous Modeling of In Vivo and In Vitro Effects of Nondepolarizing Neuromuscular Blocking Drugs

Nondepolarizing neuromuscular blocking drugs (NDNBs) are clinically used to produce muscle relaxation during general anesthesia. This paper explores a suitable model structure to simultaneously describe in vivo and in vitro effects of three clinically used NDNBs, cisatracurium, vecuronium, and rocuronium. In particular, it is discussed how to reconcile an apparent discrepancy that rocuronium is less potent at inducing muscle relaxation in vivo than predicted from in vitro experiments. We develop a framework for estimating model parameters from published in vivo and in vitro data, and thereby compare the descriptive abilities of several candidate models. It is found that modeling of dynamic effect of activation of acetylcholine receptors (AChRs) is essential for describing in vivo experimental results, and a cyclic gating scheme of AChRs is suggested to be appropriate. Furthermore, it is shown that the above discrepancy in experimental results can be resolved when we consider the fact that the in vivo concentration of ACh is quite low to activate only a part of AChRs, whereas more than 95% of AChRs are activated during in vitro experiments, and that the site-selectivity is smaller for rocuronium than those for cisatracurium and vecuronium.

==> simulation/fig_bindingmodel/parameter_sweep_invitro.csv <==
,C50,KD1,KD2,cod,gamma,k_dissD,muD
0,3.9310457252507076e-09,1e-08,1e-08,0.9993134409899973,1.1949068806246297,1.0,1.0
1,4.7295376226581e-09,1e-08,1.4873521072935114e-08,0.9993405891261387,1.1903756875242053,1.0,0.6723357536499337
2,5.540864840855378e-09,1e-08,2.2122162910704493e-08,0.9993800967044008,1.17825326849864,1.0,0.45203536563602426
3,6.3276637059814026e-09,1e-08,3.290344562312669e-08,0.9994334172507399,1.1602285603221965,1.0,0.3039195382313197
4,7.056133998503618e-09,1e-08,4.893900918477494e-08,0.999500606924268,1.1386140476471152,1.0,0.20433597178569415
5,7.700975379791553e-09,1e-08,7.278953843983152e-08,0.9995786664617112,1.115772673105404,1.0,0.13738237958832628
6,8.248080010184082e-09,1e-08,1.0826367338740546e-07,0.9996615539560099,1.093674250241535,1.0,0.09236708571873861
7,8.69449898963942e-09,1e-08,1.6102620275609392e-07,0.9997418655743091,1.0736768239361347,1.0,0.06210169418915616
8,9.046237306704736e-09,1e-08,2.3950266199874863e-07,0.9998131133538674,1.0565130061578984,1.0,0.041753189365604
9,9.315012775074947e-09,1e-08,3.562247890262444e-07,0.9998713475075861,1.0424021176784741,1.0,0.028072162039411756
10,9.515073070715903e-09,1e-08,5.29831690628371e-07,0.9999155341124144,1.0312081097201369,1.0,0.018873918221350965
11,9.660743170338978e-09,1e-08,7.880462815669912e-07,0.9999469096807821,1.0225901192724363,1.0,0.012689610031679222
12,9.76490726046355e-09,1e-08,1.1721022975334806e-06,0.9999679238412267,1.0161207597610673,1.0,0.008531678524172805
13,9.838311985350268e-09,1e-08,1.7433288221999892e-06,0.9999812983581602,1.011366451737046,1.0,0.005736152510448675
14,9.889445581455661e-09,1e-08,2.592943797404667e-06,0.9999894415732992,1.0079341260851393,1.0,0.003856620421163472
15,9.924745623018315e-09,1e-08,3.856620421163472e-06,0.9999942119279939,1.0054925107117703,1.0,0.002592943797404667
16,9.948946919044669e-09,1e-08,5.736152510448682e-06,0.9999969128554318,1.003776646008348,1.0,0.001743328822199987
17,9.965452322182205e-09,1e-08,8.531678524172814e-06,0.9999983956457639,1.0025827064446804,1.0,0.0011721022975334794
18,9.9766649398404e-09,1e-08,1.2689610031679234e-05,0.9999991865440975,1.0017585837712148,1.0,0.0007880462815669905
19,9.9842598140485e-09,1e-08,1.8873918221350978e-05,0.9999995969286385,1.0011933868171456,1.0,0.0005298316906283707
20,9.989393173869365e-09,1e-08,2.8072162039411787e-05,0.999999804358707,1.0008077434446114,1.0,0.000356224789026244
21,9.99285737956793e-09,1e-08,4.175318936560405e-05,0.9999999067033082,1.0005456597976834,1.0,0.00023950266199874835
22,9.995192539521768e-09,1e-08,6.210169418915616e-05,0.9999999561434414,1.0003680884884105,1.0,0.00016102620275609394
23,9.996765369716372e-09,1e-08,9.236708571873866e-05,0.9999999796125599,1.0002480496297705,1.0,0.00010826367338740541
24,9.997824142392048e-09,1e-08,0.0001373823795883264,0.9999999906010949,1.0001670365868176,1.0,7.278953843983146e-05
25,9.998536591431663e-09,1e-08,0.00020433597178569438,0.9999999956930093,1.0001124259317453,1.0,4.893900918477489e-05
26,9.999015869901851e-09,1e-08,0.0003039195382313201,0.999999998034758,1.000075643405914,1.0,3.290344562312664e-05
27,9.99933823055808e-09,1e-08,0.00045203536563602503,0.9999999991059428,1.000050883018286,1.0,2.2122162910704457e-05
28,9.999555021781496e-09,1e-08,0.0006723357536499335,0.9999999995940957,1.0000342219458225,1.0,1.4873521072935119e-05
29,9.999700803963584e-09,1e-08,0.001,0.9999999998159768,1.000023013842865,1.0,1e-05


==> simulation/fig_bindingmodel/parameter_sweep_invivo.csv <==
,C50,KD1,KD2,cod,gamma,k_dissD,muD
0,6.648491059709168e-08,1e-08,1e-08,0.9999936491257774,7.151023712045311,1.0,1.0
1,8.087211785040019e-08,1e-08,1.4873521072935114e-08,0.9999939536487206,7.134918032657996,1.0,0.6723357536499337
2,9.785208728179406e-08,1e-08,2.2122162910704493e-08,0.9999938634204837,7.086519826407968,1.0,0.45203536563602426
3,1.177361514839221e-07,1e-08,3.290344562312669e-08,0.9999934129052698,7.005642418867987,1.0,0.3039195382313197
4,1.4080043254699804e-07,1e-08,4.893900918477494e-08,0.9999925978219182,6.892166486149882,1.0,0.20433597178569415
5,1.672434744904361e-07,1e-08,7.278953843983152e-08,0.999991394299911,6.746332603860937,1.0,0.13738237958832628
6,1.971295505973106e-07,1e-08,1.0826367338740546e-07,0.9999897815538822,6.569150807028912,1.0,0.09236708571873861
7,2.3031963208864886e-07,1e-08,1.6102620275609392e-07,0.999987775407529,6.36290096375702,1.0,0.06210169418915616
8,2.6639822081295195e-07,1e-08,2.3950266199874863e-07,0.9999854759885579,6.1316575020981805,1.0,0.041753189365604
9,3.0461367787008974e-07,1e-08,3.562247890262444e-07,0.999983121257508,5.881700151503357,1.0,0.028072162039411756
10,3.4386033211079037e-07,1e-08,5.29831690628371e-07,0.9999811153176867,5.621607718312743,1.0,0.018873918221350965
11,3.827358899641256e-07,1e-08,7.880462815669912e-07,0.9999799772192822,5.361809382090513,1.0,0.012689610031679222
12,4.1969636868175203e-07,1e-08,1.1721022975334806e-06,0.9999801690886669,5.113469837121721,1.0,0.008531678524172805
13,4.5329480681901243e-07,1e-08,1.7433288221999892e-06,0.9999818507518178,4.8868523993112225,1.0,0.005736152510448675
14,4.824389111024222e-07,1e-08,2.592943797404667e-06,0.9999847273682613,4.68962998626307,1.0,0.003856620421163472
15,5.065716972561486e-07,1e-08,3.856620421163472e-06,0.9999881502669963,4.525766741957215,1.0,0.002592943797404667
16,5.25703641500579e-07,1e-08,5.736152510448682e-06,0.9999914273350154,4.395382149119285,1.0,0.001743328822199987
17,5.402978108343416e-07,1e-08,8.531678524172814e-06,0.9999941067812244,4.2955418082707295,1.0,0.0011721022975334794
18,5.510768265163205e-07,1e-08,1.2689610031679234e-05,0.9999960550620642,4.221529170478672,1.0,0.0007880462815669905
19,5.5883563576802e-07,1e-08,1.8873918221350978e-05,0.9999973588701003,4.1680794608661955,1.0,0.0005298316906283707
20,5.64311571277653e-07,1e-08,2.8072162039411787e-05,0.9999981866325689,4.130253615354543,1.0,0.000356224789026244
21,5.681204865978201e-07,1e-08,4.175318936560405e-05,0.9999986981294733,4.10388692516195,1.0,0.00023950266199874835
22,5.707422691893491e-07,1e-08,6.210169418915616e-05,0.9999990118602166,4.085709020329449,1.0,0.00016102620275609394
23,5.725336372199367e-07,1e-08,9.236708571873866e-05,0.999999205384244,4.073274362000096,1.0,0.00010826367338740541
24,5.73751346346335e-07,1e-08,0.0001373823795883264,0.9999993262799418,4.064814784597407,1.0,7.278953843983146e-05
25,5.745761844180691e-07,1e-08,0.00020433597178569438,0.9999994029378574,4.059081255334267,1.0,4.893900918477489e-05
26,5.751335581071651e-07,1e-08,0.0003039195382313201,0.9999994522370634,4.055205370323999,1.0,3.290344562312664e-05
27,5.755095794578359e-07,1e-08,0.00045203536563602503,0.9999994843217681,4.052589875564401,1.0,2.2122162910704457e-05
28,5.75762973595552e-07,1e-08,0.0006723357536499335,0.9999995053987646,4.050827017090792,1.0,1.4873521072935119e-05
29,5.759336034351721e-07,1e-08,0.001,0.9999995193412546,4.0496398008933365,1.0,1e-05


==> simulation/fig_cyclic/parameter_sweep_invitro.csv <==
,C50,KD1,KD2,cod,gamma,k_dissD,muD
0,3.784438320980372e-09,1e-08,1e-08,0.9987956183326197,1.1567156431111822,1.0,1.0
1,4.00589294100111e-09,1e-08,1.1233240329780275e-08,0.998797609891773,1.1559692087632565,1.0,0.8902150854450386
2,4.230460296297733e-09,1e-08,1.2618568830660204e-08,0.9988018576851344,1.1545877954810753,1.0,0.7924828983539174
3,4.457273445287533e-09,1e-08,1.4174741629268054e-08,0.9988083274556153,1.1525601937770102,1.0,0.7054802310718643
4,4.685460851065323e-09,1e-08,1.5922827933410923e-08,0.9988171982843197,1.1499248620626716,1.0,0.6280291441834253
5,4.914091905625743e-09,1e-08,1.788649529057435e-08,0.9988282106107229,1.1466942436930476,1.0,0.5590810182512224
6,5.142259805138941e-09,1e-08,2.0092330025650475e-08,0.9988415104828405,1.142920012843565,1.0,0.497702356433211
7,5.3689093897106425e-09,1e-08,2.2570197196339203e-08,0.9988570335581091,1.1386181924230019,1.0,0.44306214575838804
8,5.593316053285872e-09,1e-08,2.535364493970112e-08,0.9988749668224861,1.1338693113022584,1.0,0.39442060594376555
9,5.8145279866287896e-09,1e-08,2.8480358684358016e-08,0.9988952835576169,1.1287129509003173,1.0,0.35111917342151316
10,6.0316922798499235e-09,1e-08,3.199267137797384e-08,0.9989177702731464,1.1231982401862148,1.0,0.3125715849688236
11,6.244086927521162e-09,1e-08,3.593813663804628e-08,0.9989424831711126,1.1173827002019676,1.0,0.2782559402207124
12,6.450955372202459e-09,1e-08,4.0370172585965546e-08,0.9989694603689341,1.111327449079134,1.0,0.24770763559917108
13,6.651708826677932e-09,1e-08,4.534878508128582e-08,0.9989983953360942,1.1050926113025874,1.0,0.22051307399030456
14,6.845785070757619e-09,1e-08,5.094138014816379e-08,0.999029283677562,1.0987467666710902,1.0,0.19630406500402708
15,7.0326599148585154e-09,1e-08,5.7223676593502175e-08,0.9990618287186595,1.0923170815813499,1.0,0.17475284000076838
16,7.211867774756775e-09,1e-08,6.428073117284321e-08,0.9990957204975452,1.085858417531802,1.0,0.1555676143930472
17,7.383182493305516e-09,1e-08,7.220809018385464e-08,0.999130972900379,1.079425309447435,1.0,0.1384886371393873
18,7.546411469651232e-09,1e-08,8.11130830789687e-08,0.9991671343525016,1.0730654661501648,1.0,0.12328467394420663
19,7.701352816883278e-09,1e-08,9.111627561154892e-08,0.9992040065826506,1.0668070608667275,1.0,0.10974987654930562
20,7.847871718975e-09,1e-08,1.0235310218990263e-07,0.9992413319142701,1.0606857030869377,1.0,0.09770099572992252
21,7.986049351097334e-09,1e-08,1.1497569953977356e-07,0.9992785977239412,1.0547184051115672,1.0,0.08697490026177834
22,8.11597823143263e-09,1e-08,1.291549665014884e-07,0.9993157775662567,1.0489506555724935,1.0,0.0774263682681127
23,8.23763533211784e-09,1e-08,1.4508287784959396e-07,0.9993525349690039,1.0433822393965964,1.0,0.06892612104349698
24,8.351447735990875e-09,1e-08,1.629750834620644e-07,0.9993884220952644,1.0380384361324335,1.0,0.061359072734131735
25,8.457437134763765e-09,1e-08,1.830738280295368e-07,0.9994234960790019,1.0329344732971397,1.0,0.05462277217684342
26,8.555891335249659e-09,1e-08,2.0565123083486517e-07,0.999457469666,1.028076143238959,1.0,0.04862601580065353
27,8.647153099760682e-09,1e-08,2.3101297000831593e-07,0.9994901580362661,1.0234595116002403,1.0,0.04328761281083059
28,8.731491480666862e-09,1e-08,2.595024211399736e-07,0.9995213497634895,1.019088231771518,1.0,0.0385352859371053
29,8.809293788719565e-09,1e-08,2.915053062825176e-07,0.9995510016742288,1.0149711942909174,1.0,0.03430469286314919
30,8.880961741784072e-09,1e-08,3.274549162877728e-07,0.9995790515840678,1.0111099480601604,1.0,0.030538555088334158
31,8.946668619448943e-09,1e-08,3.6783797718286325e-07,0.9996053984913414,1.0074834219359952,1.0,0.027185882427329413
32,9.006973930417449e-09,1e-08,4.132012400115337e-07,0.9996299359582003,1.0040906969132937,1.0,0.02420128264794382
33,9.062137379271472e-09,1e-08,4.64158883361278e-07,0.9996528436349883,1.000935968637778,1.0,0.021544346900318832
34,9.112497625952524e-09,1e-08,5.214008287999684e-07,0.9996739320921375,0.9979922066210013,1.0,0.01917910261672489
35,9.15826793561419e-09,1e-08,5.857020818056667e-07,0.9996934482640352,0.9952622854054087,1.0,0.017073526474706904
36,9.200035142794484e-09,1e-08,6.579332246575679e-07,0.9997112080679835,0.9927371514129276,1.0,0.01519911082952934
37,9.237989362580314e-09,1e-08,7.390722033525779e-07,0.9997273741041527,0.9903993027598371,1.0,0.013530477745798068
38,9.27241699566617e-09,1e-08,8.302175681319744e-07,0.9997420526433449,0.9882463917136652,1.0,0.012045035402587823
39,9.303569191502944e-09,1e-08,9.326033468832199e-07,0.9997553093964978,0.9862606452637912,1.0,0.010722672220103232
40,9.331800891384872e-09,1e-08,1.0476157527896652e-06,0.9997672326867394,0.9844383635872277,1.0,0.009545484566618337
41,9.357343954131844e-09,1e-08,1.1768119524349978e-06,0.9997778078513944,0.9827636857477386,1.0,0.008497534359086447
42,9.380343220043209e-09,1e-08,1.3219411484660288e-06,0.9997873060305754,0.9812345807748605,1.0,0.00756463327554629
43,9.401086732110055e-09,1e-08,1.4849682622544653e-06,0.9997956449279644,0.9798283395060152,1.0,0.00673415065775082
44,9.41979166628212e-09,1e-08,1.6681005372000593e-06,0.9998029980448505,0.978547901669109,1.0,0.005994842503189408
45,9.436689929743308e-09,1e-08,1.873817422860383e-06,0.9998093875521745,0.9773776077418211,1.0,0.005336699231206312
46,9.451858268037022e-09,1e-08,2.1049041445120197e-06,0.9998149943889857,0.9763115530024206,1.0,0.0047508101621027985
47,9.465388702477018e-09,1e-08,2.364489412645407e-06,0.9998197983513308,0.9753380168672257,1.0,0.004229242874389499
48,9.47768929861005e-09,1e-08,2.656087782946687e-06,0.9998239129311475,0.9744596468585442,1.0,0.003764935806792467
49,9.488607465862761e-09,1e-08,2.98364724028334e-06,0.999827380112906,0.9736517121622544,1.0,0.003351602650938841
50,9.498596152144056e-09,1e-08,3.351602650938841e-06,0.9998303367428479,0.9729368271971531,1.0,0.0029836472402833404
51,9.507343628714515e-09,1e-08,3.7649358067924677e-06,0.9998327905248806,0.9722714892130724,1.0,0.0026560877829466863
52,9.515197843468632e-09,1e-08,4.229242874389499e-06,0.9998347812170039,0.9716719205058871,1.0,0.002364489412645407
53,9.522337883031638e-09,1e-08,4.750810162102798e-06,0.9998363375548522,0.9711320937452257,1.0,0.00210490414451202
54,9.52867266690954e-09,1e-08,5.336699231206308e-06,0.9998376463711529,0.9706486253779157,1.0,0.0018738174228603848
55,9.534344926977062e-09,1e-08,5.994842503189409e-06,0.9998386042866615,0.9702032369177579,1.0,0.0016681005372000592
56,9.53941337972603e-09,1e-08,6.734150657750821e-06,0.9998392624554908,0.969808765337756,1.0,0.0014849682622544652
57,9.543965397719734e-09,1e-08,7.564633275546291e-06,0.9998397650775803,0.969451257435141,1.0,0.0013219411484660288
58,9.548023295235903e-09,1e-08,8.497534359086439e-06,0.9998400458559297,0.9691260850975824,1.0,0.001176811952434999
59,9.551693369567838e-09,1e-08,9.545484566618338e-06,0.9998401521664727,0.9688380880571363,1.0,0.001047615752789665
60,9.554887659786442e-09,1e-08,1.0722672220103232e-05,0.9998400852018722,0.9685722361392567,1.0,0.0009326033468832199
61,9.557779221817092e-09,1e-08,1.2045035402587824e-05,0.9998400428548173,0.9683376648202238,1.0,0.0008302175681319744
62,9.560396608361826e-09,1e-08,1.3530477745798062e-05,0.9998398248132048,0.9681297417286199,1.0,0.0007390722033525783
63,9.562650080518218e-09,1e-08,1.5199110829529332e-05,0.9998395679062274,0.9679329397581824,1.0,0.0006579332246575682
64,9.564738326349565e-09,1e-08,1.7073526474706906e-05,0.9998392412404096,0.9677660300486949,1.0,0.0005857020818056666
65,9.566543889181454e-09,1e-08,1.917910261672489e-05,0.9998388729549132,0.967608698941825,1.0,0.0005214008287999684
66,9.568197767977792e-09,1e-08,2.1544346900318847e-05,0.9998384994638345,0.9674712777344772,1.0,0.0004641588833612777
67,9.5696288159705e-09,1e-08,2.4201282647943808e-05,0.999838102762297,0.9673485928044117,1.0,0.0004132012400115339
68,9.570954053049409e-09,1e-08,2.7185882427329403e-05,0.9998376712660507,0.9672390097161758,1.0,0.0003678379771828634
69,9.572118618183626e-09,1e-08,3.0538555088334155e-05,0.9998372710758417,0.9671391661286067,1.0,0.00032745491628777284
70,9.573209064645673e-09,1e-08,3.4304692863149194e-05,0.9998368893084941,0.9670552871127869,1.0,0.0002915053062825176
71,9.574100642711727e-09,1e-08,3.8535285937105275e-05,0.9998364838680909,0.9669742235205913,1.0,0.00025950242113997375
72,9.574924498403762e-09,1e-08,4.328761281083057e-05,0.9998361639105648,0.9669021387067813,1.0,0.00023101297000831605
73,9.575681418339005e-09,1e-08,4.8626015800653536e-05,0.999835801532273,0.9668414213919493,1.0,0.00020565123083486514
74,9.57625494420495e-09,1e-08,5.462277217684343e-05,0.9998354891967984,0.9667812336784835,1.0,0.00018307382802953677
75,9.576919496097287e-09,1e-08,6.13590727341317e-05,0.9998351602088078,0.9667361651516612,1.0,0.0001629750834620645
76,9.577419369601093e-09,1e-08,6.892612104349695e-05,0.9998348902907052,0.9666878332946224,1.0,0.00014508287784959403
77,9.577880674261345e-09,1e-08,7.74263682681127e-05,0.9998345886788632,0.9666504411543729,1.0,0.0001291549665014884
78,9.578281596046586e-09,1e-08,8.697490026177834e-05,0.9998343758877066,0.9666115044029221,1.0,0.00011497569953977356
79,9.57862005324256e-09,1e-08,9.770099572992247e-05,0.9998341934645354,0.9665817210646791,1.0,0.00010235310218990269
80,9.57895398984706e-09,1e-08,0.00010974987654930568,0.999833939777525,0.9665519580634453,1.0,9.111627561154887e-05
81,9.579213501733944e-09,1e-08,0.0001232846739442066,0.9998337850678631,0.9665225333914441,1.0,8.111308307896872e-05
82,9.579512497854094e-09,1e-08,0.00013848863713938718,0.9998336130355641,0.9665032479689634,1.0,7.220809018385471e-05
83,9.57974062445386e-09,1e-08,0.00015556761439304722,0.9998334522325706,0.9664836444743982,1.0,6.428073117284319e-05
84,9.579971801273143e-09,1e-08,0.0001747528400007683,0.9998333020040152,0.9664690845324091,1.0,5.72236765935022e-05
85,9.580108525764691e-09,1e-08,0.00019630406500402726,0.9998331944871227,0.9664492676450489,1.0,5.094138014816375e-05
86,9.580263265922475e-09,1e-08,0.00022051307399030456,0.9998330776521956,0.9664333987888867,1.0,4.534878508128582e-05
87,9.580440163284576e-09,1e-08,0.0002477076355991709,0.9998329475985221,0.9664247811920104,1.0,4.037017258596558e-05
88,9.580607264142417e-09,1e-08,0.0002782559402207126,0.9998328305861217,0.9664137027222287,1.0,3.5938136638046256e-05
89,9.580637549493636e-09,1e-08,0.00031257158496882353,0.9998327829681442,0.9663969855180143,1.0,3.199267137797385e-05
90,9.580791068037843e-09,1e-08,0.00035111917342151277,0.9998327182080555,0.9663917879206558,1.0,2.8480358684358048e-05
91,9.580886693111056e-09,1e-08,0.00039442060594376563,0.9998326366274729,0.9663825048576722,1.0,2.5353644939701114e-05
92,9.580998687143841e-09,1e-08,0.00044306214575838776,0.9998325536348173,0.966377637482844,1.0,2.2570197196339216e-05
93,9.581047555159064e-09,1e-08,0.0004977023564332114,0.9998325147756055,0.9663693924007101,1.0,2.0092330025650458e-05
94,9.581118499704926e-09,1e-08,0.0005590810182512223,0.9998324186482314,0.966361931777457,1.0,1.7886495290574353e-05
95,9.58110894528588e-09,1e-08,0.0006280291441834246,0.9998324015180561,0.9663578415816789,1.0,1.5922827933410938e-05
96,9.581173242570306e-09,1e-08,0.0007054802310718645,0.9998323533196448,0.966350423122275,1.0,1.4174741629268048e-05
97,9.58119773169455e-09,1e-08,0.000792482898353917,0.9998323819181598,0.9663463532167342,1.0,1.261856883066021e-05
98,9.581298544275318e-09,1e-08,0.0008902150854450394,0.9998322904798219,0.9663457958510154,1.0,1.1233240329780264e-05
99,9.581287497744282e-09,1e-08,0.001,0.9998323111289434,0.9663446642512666,1.0,1e-05
100,3.835850416362514e-09,1e-08,1e-08,0.9991943681205014,1.1345747792662202,10.0,1.0
101,4.060476684937453e-09,1e-08,1.1233240329780275e-08,0.999193753713019,1.1338048462247965,10.0,0.8902150854450386
102,4.2883898985144286e-09,1e-08,1.2618568830660204e-08,0.9991965011140972,1.132331519930358,10.0,0.7924828983539174
103,4.518943533642245e-09,1e-08,1.4174741629268054e-08,0.9992032009374568,1.1301224135756378,10.0,0.7054802310718643
104,4.750979329176382e-09,1e-08,1.5922827933410923e-08,0.9992128293077618,1.1272804398930982,10.0,0.6280291441834253
105,4.984041776343923e-09,1e-08,1.788649529057435e-08,0.9992265105824043,1.1237075805037275,10.0,0.5590810182512224
106,5.216813171749411e-09,1e-08,2.0092330025650475e-08,0.9992429740578301,1.1195531230644233,10.0,0.497702356433211
107,5.448493251255588e-09,1e-08,2.2570197196339203e-08,0.9992626424626719,1.114829748326601,10.0,0.44306214575838804
108,5.6784490586017996e-09,1e-08,2.535364493970112e-08,0.9992856833529664,1.1095345224708482,10.0,0.39442060594376555
109,5.905508331544562e-09,1e-08,2.8480358684358016e-08,0.9993111966348163,1.1037918831921996,10.0,0.35111917342151316
110,6.128882076686761e-09,1e-08,3.199267137797384e-08,0.9993392230394217,1.0976517633710094,10.0,0.3125715849688236
111,6.348121740195871e-09,1e-08,3.593813663804628e-08,0.9993700749922021,1.0911074571646933,10.0,0.2782559402207124
112,6.562292902222049e-09,1e-08,4.0370172585965546e-08,0.9994028970772866,1.0842625364409602,10.0,0.24770763559917108
113,6.770749633843862e-09,1e-08,4.534878508128582e-08,0.9994372814227097,1.077196096852101,10.0,0.22051307399030456
114,6.972853672756503e-09,1e-08,5.094138014816379e-08,0.9994727848012073,1.0699562630491344,10.0,0.19630406500402708
115,7.168182836432323e-09,1e-08,5.7223676593502175e-08,0.999509058126138,1.0625865763272155,10.0,0.17475284000076838
116,7.356545923415177e-09,1e-08,6.428073117284321e-08,0.9995458404539626,1.055117632790866,10.0,0.1555676143930472
117,7.53753467452343e-09,1e-08,7.220809018385464e-08,0.9995824407640372,1.0476194028040469,10.0,0.1384886371393873
118,7.71070441670202e-09,1e-08,8.11130830789687e-08,0.9996180384534608,1.0401477065390135,10.0,0.12328467394420663
119,7.875937256967312e-09,1e-08,9.111627561154892e-08,0.9996523258288739,1.0327310992244145,10.0,0.10974987654930562
120,8.033144007792974e-09,1e-08,1.0235310218990263e-07,0.9996844620649847,1.0254144394621383,10.0,0.09770099572992252
121,8.182289866565505e-09,1e-08,1.1497569953977356e-07,0.9997140858684176,1.0182314581631096,10.0,0.08697490026177834
122,8.323399367554392e-09,1e-08,1.291549665014884e-07,0.9997405199771277,1.0112161511889708,10.0,0.0774263682681127
123,8.456551916324506e-09,1e-08,1.4508287784959396e-07,0.9997634276450658,1.0043649504547671,10.0,0.06892612104349698
124,8.581947926708623e-09,1e-08,1.629750834620644e-07,0.9997822090837797,0.9977118275201231,10.0,0.061359072734131735
125,8.69984315949353e-09,1e-08,1.830738280295368e-07,0.9997965981141108,0.991271482412455,10.0,0.05462277217684342
126,8.810241872896446e-09,1e-08,2.0565123083486517e-07,0.999806061502361,0.9850500554520859,10.0,0.04862601580065353
127,8.913499673752746e-09,1e-08,2.3101297000831593e-07,0.9998103190250314,0.9790670638855579,10.0,0.04328761281083059
128,9.009899796354596e-09,1e-08,2.595024211399736e-07,0.9998091229726429,0.973330591178937,10.0,0.0385352859371053
129,9.099690091157147e-09,1e-08,2.915053062825176e-07,0.9998021364721434,0.9678391435693569,10.0,0.03430469286314919
130,9.183119292939208e-09,1e-08,3.274549162877728e-07,0.9997892411464595,0.962592834835999,10.0,0.030538555088334158
131,9.260524076109358e-09,1e-08,3.6783797718286325e-07,0.9997704334882199,0.9575975300815963,10.0,0.027185882427329413
132,9.33227230816379e-09,1e-08,4.132012400115337e-07,0.9997455640692627,0.9528475358875372,10.0,0.02420128264794382
133,9.398568795921631e-09,1e-08,4.64158883361278e-07,0.9997146307203078,0.948340653431246,10.0,0.021544346900318832
134,9.459830287014737e-09,1e-08,5.214008287999684e-07,0.9996777526576291,0.9440691899034019,10.0,0.01917910261672489
135,9.516335711093706e-09,1e-08,5.857020818056667e-07,0.9996348541080167,0.9400393901869505,10.0,0.017073526474706904
136,9.568312849096498e-09,1e-08,6.579332246575679e-07,0.999586215823711,0.9362207447828207,10.0,0.01519911082952934
137,9.616249928686884e-09,1e-08,7.390722033525779e-07,0.9995319640715565,0.9326210112747821,10.0,0.013530477745798068
138,9.660175723395113e-09,1e-08,8.302175681319744e-07,0.9994722476898487,0.9292315438438975,10.0,0.012045035402587823
139,9.700567484124261e-09,1e-08,9.326033468832199e-07,0.9994072195473696,0.9260491897726288,10.0,0.010722672220103232
140,9.737564995501633e-09,1e-08,1.0476157527896652e-06,0.9993372113252239,0.9230565984253404,10.0,0.009545484566618337
141,9.771536867307077e-09,1e-08,1.1768119524349978e-06,0.9992623701823881,0.9202534799376682,10.0,0.008497534359086447
142,9.802449632685177e-09,1e-08,1.3219411484660288e-06,0.9991830477924263,0.917629190609205,10.0,0.00756463327554629
143,9.830840997850589e-09,1e-08,1.4849682622544653e-06,0.999099545799616,0.9151638572486294,10.0,0.00673415065775082
144,9.856778801252231e-09,1e-08,1.6681005372000593e-06,0.9990121629145674,0.9128677650702576,10.0,0.005994842503189408
145,9.880331378167006e-09,1e-08,1.873817422860383e-06,0.9989211734678282,0.9107211157726167,10.0,0.005336699231206312
146,9.901949610997026e-09,1e-08,2.1049041445120197e-06,0.998826818669847,0.9087235524222728,10.0,0.0047508101621027985
147,9.921594353209977e-09,1e-08,2.364489412645407e-06,0.998729597782225,0.9068546696429092,10.0,0.004229242874389499
148,9.939544003138001e-09,1e-08,2.656087782946687e-06,0.998629863216016,0.9051148128830644,10.0,0.003764935806792467
149,9.955807498676329e-09,1e-08,2.98364724028334e-06,0.9985280427482844,0.9035001941966152,10.0,0.003351602650938841
150,9.9705860419452e-09,1e-08,3.351602650938841e-06,0.9984243426562458,0.9019981416737826,10.0,0.0029836472402833404
151,9.984051249421544e-09,1e-08,3.7649358067924677e-06,0.998319256712933,0.9006144249234016,10.0,0.0026560877829466863
152,9.996344364201138e-09,1e-08,4.229242874389499e-06,0.9982132788484264,0.8993225478505331,10.0,0.002364489412645407
153,1.0007376472834963e-08,1e-08,4.750810162102798e-06,0.9981068625753878,0.8981245710946761,10.0,0.00210490414451202
154,1.0017505738881643e-08,1e-08,5.336699231206308e-06,0.9980002349697747,0.8970281145991332,10.0,0.0018738174228603848
155,1.002655357442238e-08,1e-08,5.994842503189409e-06,0.9978942322760004,0.8960031148167923,10.0,0.0016681005372000592
156,1.0034834429318499e-08,1e-08,6.734150657750821e-06,0.9977888769819633,0.8950671871296518,10.0,0.0014849682622544652
157,1.004233961209614e-08,1e-08,7.564633275546291e-06,0.9976848004968476,0.8942071287451906,10.0,0.0013219411484660288
158,1.0049110650395296e-08,1e-08,8.497534359086439e-06,0.9975826081317629,0.8934116856530278,10.0,0.001176811952434999
159,1.0055230373278801e-08,1e-08,9.545484566618338e-06,0.9974825561729515,0.8926834911207224,10.0,0.001047615752789665
160,1.0060769223540878e-08,1e-08,1.0722672220103232e-05,0.9973851131877967,0.8920171015006628,10.0,0.0009326033468832199
161,1.0065730525863842e-08,1e-08,1.2045035402587824e-05,0.9972906639745989,0.8914056685875833,10.0,0.0008302175681319744
162,1.0070168794365172e-08,1e-08,1.3530477745798062e-05,0.9971993850745651,0.890849671456166,10.0,0.0007390722033525783
163,1.00742330472876e-08,1e-08,1.5199110829529332e-05,0.997111996443768,0.8903315114392061,10.0,0.0006579332246575682
164,1.0077934457640051e-08,1e-08,1.7073526474706906e-05,0.9970281710038087,0.8898702222395913,10.0,0.0005857020818056666
165,1.0081225284909402e-08,1e-08,1.917910261672489e-05,0.9969484862694699,0.8894476772631403,10.0,0.0005214008287999684
166,1.0084153297219279e-08,1e-08,2.1544346900318847e-05,0.9968728834124554,0.8890702837824391,10.0,0.0004641588833612777
167,1.0086820207106759e-08,1e-08,2.4201282647943808e-05,0.9968018084674349,0.8887147874098001,10.0,0.0004132012400115339
168,1.0089194256597614e-08,1e-08,2.7185882427329403e-05,0.9967347394145052,0.8884065239871589,10.0,0.0003678379771828634
169,1.0091309307474277e-08,1e-08,3.0538555088334155e-05,0.9966722669041161,0.8881169898871387,10.0,0.00032745491628777284
170,1.0093314124460368e-08,1e-08,3.4304692863149194e-05,0.9966139271930996,0.8878573643673016,10.0,0.0002915053062825176
171,1.0095013757813992e-08,1e-08,3.8535285937105275e-05,0.9965598257836574,0.8876203900973731,10.0,0.00025950242113997375
172,1.009656212848863e-08,1e-08,4.328761281083057e-05,0.9965097091313612,0.8874134163362071,10.0,0.00023101297000831605
173,1.0097959569415454e-08,1e-08,4.8626015800653536e-05,0.9964635770141059,0.8872237545870431,10.0,0.00020565123083486514
174,1.0099190077217073e-08,1e-08,5.462277217684343e-05,0.9964211055285725,0.8870520207996359,10.0,0.00018307382802953677
175,1.0100292457334545e-08,1e-08,6.13590727341317e-05,0.9963822267949366,0.8868996208762348,10.0,0.0001629750834620645
176,1.010128278533995e-08,1e-08,6.892612104349695e-05,0.9963465857537451,0.8867641080446145,10.0,0.00014508287784959403
177,1.0102174853587135e-08,1e-08,7.74263682681127e-05,0.9963142065587544,0.8866412224396075,10.0,0.0001291549665014884
178,1.0102905489368852e-08,1e-08,8.697490026177834e-05,0.9962848223611883,0.8865247816587993,10.0,0.00011497569953977356
179,1.0103648669919813e-08,1e-08,9.770099572992247e-05,0.9962579398974709,0.8864287110387984,10.0,0.00010235310218990269
180,1.0104288458413243e-08,1e-08,0.00010974987654930568,0.9962336639849876,0.8863410775500159,10.0,9.111627561154887e-05
181,1.0104824301183006e-08,1e-08,0.0001232846739442066,0.9962117197363203,0.886261653802192,10.0,8.111308307896872e-05
182,1.010535234988285e-08,1e-08,0.00013848863713938718,0.9961918901368493,0.8861925028752256,10.0,7.220809018385471e-05
183,1.0105836024115839e-08,1e-08,0.00015556761439304722,0.9961739930375478,0.886129477253566,10.0,6.428073117284319e-05
184,1.0106194123790764e-08,1e-08,0.0001747528400007683,0.9961578632316367,0.8860721278217856,10.0,5.72236765935022e-05
185,1.0106582340271766e-08,1e-08,0.00019630406500402726,0.9961434152880209,0.8860197215675845,10.0,5.094138014816375e-05
186,1.0106877174686493e-08,1e-08,0.00022051307399030456,0.9961304179980395,0.8859744303469258,10.0,4.534878508128582e-05
187,1.010715767768036e-08,1e-08,0.0002477076355991709,0.9961187090928447,0.8859325651073334,10.0,4.037017258596558e-05
188,1.0107465421749628e-08,1e-08,0.0002782559402207126,0.9961081977317972,0.8858990493747414,10.0,3.5938136638046256e-05
189,1.0107652566256866e-08,1e-08,0.00031257158496882353,0.9960988688429087,0.8858652052852831,10.0,3.199267137797385e-05
190,1.0107847627871926e-08,1e-08,0.00035111917342151277,0.9960904203365465,0.8858377280719957,10.0,2.8480358684358048e-05
191,1.010801088824711e-08,1e-08,0.00039442060594376563,0.9960829098919332,0.8858122504581787,10.0,2.5353644939701114e-05
192,1.0108223976606588e-08,1e-08,0.00044306214575838776,0.9960761291364919,0.8857934543629546,10.0,2.2570197196339216e-05
193,1.0108330300192283e-08,1e-08,0.0004977023564332114,0.9960701302527285,0.8857692941053723,10.0,2.0092330025650458e-05
194,1.0108432675828078e-08,1e-08,0.0005590810182512223,0.9960647849678881,0.8857484885489482,10.0,1.7886495290574353e-05
195,1.0108557352163794e-08,1e-08,0.0006280291441834246,0.9960598038220044,0.8857423679651333,10.0,1.5922827933410938e-05
196,1.0108665438057308e-08,1e-08,0.0007054802310718645,0.9960557225117797,0.8857191884332161,10.0,1.4174741629268048e-05
197,1.0108767773765213e-08,1e-08,0.000792482898353917,0.9960516808914951,0.8857185977583788,10.0,1.261856883066021e-05
198,1.0108832843720202e-08,1e-08,0.0008902150854450394,0.9960483608680694,0.8856980881931971,10.0,1.1233240329780264e-05
199,1.0108897673828518e-08,1e-08,0.001,0.9960453995884659,0.8856845682507876,10.0,1e-05
200,5.342453834353523e-09,1e-08,1e-08,0.9907008202754914,0.8238768908462137,60.0,1.0
201,5.6575850299892836e-09,1e-08,1.1233240329780275e-08,0.9909488568563378,0.8236762133061757,60.0,0.8902150854450386
202,5.982532612724636e-09,1e-08,1.2618568830660204e-08,0.991187936188408,0.8226319677217447,60.0,0.7924828983539174
203,6.3161925852930425e-09,1e-08,1.4174741629268054e-08,0.9914152662979419,0.820796952633923,60.0,0.7054802310718643
204,6.658792182682373e-09,1e-08,1.5922827933410923e-08,0.9916343083209332,0.8181555678924816,60.0,0.6280291441834253
205,7.009316516173534e-09,1e-08,1.788649529057435e-08,0.9918439261938745,0.8147737951152354,60.0,0.5590810182512224
206,7.367042738999249e-09,1e-08,2.0092330025650475e-08,0.9920436352489149,0.8106886636164474,60.0,0.497702356433211
207,7.732029587851197e-09,1e-08,2.2570197196339203e-08,0.9922344752096592,0.8059440402704403,60.0,0.44306214575838804
208,8.10283549410161e-09,1e-08,2.535364493970112e-08,0.9924148757960298,0.8006153736720685,60.0,0.39442060594376555
209,8.480122271916525e-09,1e-08,2.8480358684358016e-08,0.9925859524847196,0.7946604016363358,60.0,0.35111917342151316
210,8.862424954931491e-09,1e-08,3.199267137797384e-08,0.9927460349417561,0.788231026135141,60.0,0.3125715849688236
211,9.24915566626283e-09,1e-08,3.593813663804628e-08,0.9928934577228025,0.7813537213740608,60.0,0.2782559402207124
212,9.639713787346001e-09,1e-08,4.0370172585965546e-08,0.993027440515372,0.7740670220237514,60.0,0.24770763559917108
213,1.0033779146220801e-08,1e-08,4.534878508128582e-08,0.9931472906768166,0.7664419385020784,60.0,0.22051307399030456
214,1.0430649799402415e-08,1e-08,5.094138014816379e-08,0.9932505559488639,0.7585346638226026,60.0,0.19630406500402708
215,1.0829649591114061e-08,1e-08,5.7223676593502175e-08,0.9933355339515167,0.7503843231760225,60.0,0.17475284000076838
216,1.1230631954064265e-08,1e-08,6.428073117284321e-08,0.9934001455143396,0.7420426015877222,60.0,0.1555676143930472
217,1.1632722979918143e-08,1e-08,7.220809018385464e-08,0.9934427044263676,0.7335460235872662,60.0,0.1384886371393873
218,1.2035544998322478e-08,1e-08,8.11130830789687e-08,0.993460437658992,0.7249535486538942,60.0,0.12328467394420663
219,1.243875688635645e-08,1e-08,9.111627561154892e-08,0.9934510055218349,0.7162864418419802,60.0,0.10974987654930562
220,1.2841878266149959e-08,1e-08,1.0235310218990263e-07,0.9934126615310579,0.707601567268164,60.0,0.09770099572992252
221,1.3245170973033855e-08,1e-08,1.1497569953977356e-07,0.9933425445015294,0.6988832841088497,60.0,0.08697490026177834
222,1.3646991837666292e-08,1e-08,1.291549665014884e-07,0.993236004636141,0.6902075156632115,60.0,0.0774263682681127
223,1.4048240113984888e-08,1e-08,1.4508287784959396e-07,0.993092802060113,0.6815726704598424,60.0,0.06892612104349698
224,1.4447739341320366e-08,1e-08,1.629750834620644e-07,0.9929095806504109,0.6730122818435782,60.0,0.061359072734131735
225,1.4846397453206975e-08,1e-08,1.830738280295368e-07,0.9926833373527196,0.6645281362277772,60.0,0.05462277217684342
226,1.5243132110790436e-08,1e-08,2.0565123083486517e-07,0.9924112105736653,0.6561508899775735,60.0,0.04862601580065353
227,1.5638370695973617e-08,1e-08,2.3101297000831593e-07,0.992091083537328,0.647881470853573,60.0,0.04328761281083059
228,1.6031219622427583e-08,1e-08,2.595024211399736e-07,0.991718275669879,0.6397297588849005,60.0,0.0385352859371053
229,1.6422221936646297e-08,1e-08,2.915053062825176e-07,0.991292554068133,0.6317101790134125,60.0,0.03430469286314919
230,1.6811117428604907e-08,1e-08,3.274549162877728e-07,0.9908095922481509,0.623830540924277,60.0,0.030538555088334158
231,1.7198002451184434e-08,1e-08,3.6783797718286325e-07,0.9902682897527332,0.6160918045674527,60.0,0.027185882427329413
232,1.758297991581204e-08,1e-08,4.132012400115337e-07,0.9896665784735917,0.60849671362881,60.0,0.02420128264794382
233,1.7965195365872055e-08,1e-08,4.64158883361278e-07,0.9889999568630518,0.6010491658121453,60.0,0.021544346900318832
234,1.8345513159899953e-08,1e-08,5.214008287999684e-07,0.9882678159771294,0.5937524416937044,60.0,0.01917910261672489
235,1.8723468574164094e-08,1e-08,5.857020818056667e-07,0.9874687713904157,0.586613120911653,60.0,0.017073526474706904
236,1.9099616721756373e-08,1e-08,6.579332246575679e-07,0.9865997481633103,0.5796202180009322,60.0,0.01519911082952934
237,1.947241211534351e-08,1e-08,7.390722033525779e-07,0.9856591538022833,0.5727871108952223,60.0,0.013530477745798068
238,1.984431309418241e-08,1e-08,8.302175681319744e-07,0.9846476243835612,0.566106442339217,60.0,0.012045035402587823
239,2.0213107715070327e-08,1e-08,9.326033468832199e-07,0.9835615971374664,0.5595756922920018,60.0,0.010722672220103232
240,2.0580164171454175e-08,1e-08,1.0476157527896652e-06,0.9824020733833928,0.5532046211074628,60.0,0.009545484566618337
241,2.094424637189202e-08,1e-08,1.1768119524349978e-06,0.9811675030494039,0.5469870739925975,60.0,0.008497534359086447
242,2.1306561938507922e-08,1e-08,1.3219411484660288e-06,0.9798614413789072,0.5409201675474075,60.0,0.00756463327554629
243,2.166538980662604e-08,1e-08,1.4849682622544653e-06,0.9784773239079152,0.535014002197107,60.0,0.00673415065775082
244,2.2021286093929053e-08,1e-08,1.6681005372000593e-06,0.9770208894308327,0.529261403713345,60.0,0.005994842503189408
245,2.2374430989419034e-08,1e-08,1.873817422860383e-06,0.9754930787007697,0.5236756547848772,60.0,0.005336699231206312
246,2.272442059569122e-08,1e-08,2.1049041445120197e-06,0.9738961903838267,0.5182404376218628,60.0,0.0047508101621027985
247,2.307018202357544e-08,1e-08,2.364489412645407e-06,0.9722306533724521,0.5129712591579656,60.0,0.004229242874389499
248,2.3412545747057592e-08,1e-08,2.656087782946687e-06,0.9705012346246648,0.5078580931432268,60.0,0.003764935806792467
249,2.3750671762314055e-08,1e-08,2.98364724028334e-06,0.9687142652266709,0.5029161112513888,60.0,0.003351602650938841
250,2.4082881333862784e-08,1e-08,3.351602650938841e-06,0.966869197274044,0.4981403818802938,60.0,0.0029836472402833404
251,2.4410156268323274e-08,1e-08,3.7649358067924677e-06,0.9649742120533492,0.49353405950754203,60.0,0.0026560877829466863
252,2.4732925073517963e-08,1e-08,4.229242874389499e-06,0.9630423176074114,0.4891012248298293,60.0,0.002364489412645407
253,2.5047530773172392e-08,1e-08,4.750810162102798e-06,0.9610693565391377,0.48484332541514086,60.0,0.00210490414451202
254,2.5355700227874302e-08,1e-08,5.336699231206308e-06,0.9590728166790566,0.4807630596149462,60.0,0.0018738174228603848
255,2.5656098449372065e-08,1e-08,5.994842503189409e-06,0.957055120577654,0.47685719665466947,60.0,0.0016681005372000592
256,2.5947314044112822e-08,1e-08,6.734150657750821e-06,0.9550254019266575,0.4731364328871667,60.0,0.0014849682622544652
257,2.622812427153164e-08,1e-08,7.564633275546291e-06,0.9529963902871414,0.46958782949699845,60.0,0.0013219411484660288
258,2.6502309519819415e-08,1e-08,8.497534359086439e-06,0.9509831045760256,0.4662373659548032,60.0,0.001176811952434999
259,2.676498451431937e-08,1e-08,9.545484566618338e-06,0.9489871736039835,0.46306324889177425,60.0,0.001047615752789665
260,2.701693511398496e-08,1e-08,1.0722672220103232e-05,0.9470234098377623,0.46006682310920616,60.0,0.0009326033468832199
261,2.725789452388745e-08,1e-08,1.2045035402587824e-05,0.9451004223589394,0.45725034105666584,60.0,0.0008302175681319744
262,2.748660207853506e-08,1e-08,1.3530477745798062e-05,0.9432257532502006,0.4546106446913239,60.0,0.0007390722033525783
263,2.7703365686539458e-08,1e-08,1.5199110829529332e-05,0.9414073506223575,0.4521443197196376,60.0,0.0006579332246575682
264,2.790872119412466e-08,1e-08,1.7073526474706906e-05,0.9396573448530271,0.44984500851502296,60.0,0.0005857020818056666
265,2.810215700531806e-08,1e-08,1.917910261672489e-05,0.9379802138316736,0.44771060714400496,60.0,0.0005214008287999684
266,2.8283035896322255e-08,1e-08,2.1544346900318847e-05,0.9363787626910738,0.44573266767583763,60.0,0.0004641588833612777
267,2.8450551041408347e-08,1e-08,2.4201282647943808e-05,0.9348541263379481,0.44389914557492155,60.0,0.0004132012400115339
268,2.8609867143474146e-08,1e-08,2.7185882427329403e-05,0.9334205326829438,0.4422254867512743,60.0,0.0003678379771828634
269,2.8756192340757064e-08,1e-08,3.0538555088334155e-05,0.9320703518835969,0.44067892037102696,60.0,0.00032745491628777284
270,2.889123908181033e-08,1e-08,3.4304692863149194e-05,0.9308048917096879,0.43926213569442174,60.0,0.0002915053062825176
271,2.9016472609171535e-08,1e-08,3.8535285937105275e-05,0.9296257938745138,0.4379682814369165,60.0,0.00025950242113997375
272,2.9131060585492593e-08,1e-08,4.328761281083057e-05,0.9285294125857875,0.4367870384470318,60.0,0.00023101297000831605
273,2.923644309465554e-08,1e-08,4.8626015800653536e-05,0.927515888064983,0.4357132064865725,60.0,0.00020565123083486514
274,2.933227267742155e-08,1e-08,5.462277217684343e-05,0.9265804835418379,0.43473610365348014,60.0,0.00018307382802953677
275,2.9419830789831797e-08,1e-08,6.13590727341317e-05,0.92572005544376,0.433851242893171,60.0,0.0001629750834620645
276,2.9499511233505122e-08,1e-08,6.892612104349695e-05,0.9249319805791963,0.43304845155005245,60.0,0.00014508287784959403
277,2.9572744043379182e-08,1e-08,7.74263682681127e-05,0.9242128303075027,0.4323274534353168,60.0,0.0001291549665014884
278,2.963800280745683e-08,1e-08,8.697490026177834e-05,0.9235564917767994,0.4316756905919312,60.0,0.00011497569953977356
279,2.969722856598255e-08,1e-08,9.770099572992247e-05,0.9229587554552918,0.4310855144302574,60.0,0.00010235310218990269
280,2.9751129614086338e-08,1e-08,0.00010974987654930568,0.9224169606039732,0.4305566113436695,60.0,9.111627561154887e-05
281,2.979983864723788e-08,1e-08,0.0001232846739442066,0.9219251079338447,0.4300805802214608,60.0,8.111308307896872e-05
282,2.9843550154869785e-08,1e-08,0.00013848863713938718,0.9214807933572446,0.4296529442187035,60.0,7.220809018385471e-05
283,2.988181363680053e-08,1e-08,0.00015556761439304722,0.9210783866827376,0.4292640490641833,60.0,6.428073117284319e-05
284,2.991662795771067e-08,1e-08,0.0001747528400007683,0.920714150529057,0.4289194228471169,60.0,5.72236765935022e-05
285,2.994966028215903e-08,1e-08,0.00019630406500402726,0.9203926121747263,0.42861451235081827,60.0,5.094138014816375e-05
286,2.9977417020267204e-08,1e-08,0.00022051307399030456,0.9200969146301418,0.4283367781869029,60.0,4.534878508128582e-05
287,3.000343885541157e-08,1e-08,0.0002477076355991709,0.91983637722165,0.4280879969303414,60.0,4.037017258596558e-05
288,3.002697523203646e-08,1e-08,0.0002782559402207126,0.9196006652322144,0.4278703698092612,60.0,3.5938136638046256e-05
289,3.00470464667675e-08,1e-08,0.00031257158496882353,0.9193868343649536,0.4276694972190704,60.0,3.199267137797385e-05
290,3.0065359585296706e-08,1e-08,0.00035111917342151277,0.9191992352685144,0.4274937661930211,60.0,2.8480358684358048e-05
291,3.008183160643878e-08,1e-08,0.00039442060594376563,0.9190291025165811,0.4273361334717242,60.0,2.5353644939701114e-05
292,3.009684488233683e-08,1e-08,0.00044306214575838776,0.9188772305868679,0.42719710421453316,60.0,2.2570197196339216e-05
293,3.0109368387832954e-08,1e-08,0.0004977023564332114,0.9187415106833089,0.42706957528609996,60.0,2.0092330025650458e-05
294,3.012102782102039e-08,1e-08,0.0005590810182512223,0.9186190812954665,0.4269562152888976,60.0,1.7886495290574353e-05
295,3.0130116495870865e-08,1e-08,0.0006280291441834246,0.9185061598940174,0.4268552600692881,60.0,1.5922827933410938e-05
296,3.0140099842434596e-08,1e-08,0.0007054802310718645,0.9184120220220757,0.4267637506961904,60.0,1.4174741629268048e-05
297,3.014918782001646e-08,1e-08,0.000792482898353917,0.9183259514929368,0.42668873299703775,60.0,1.261856883066021e-05
298,3.015638691471108e-08,1e-08,0.0008902150854450394,0.9182492936840018,0.4266173796022911,60.0,1.1233240329780264e-05
299,3.0163401283542144e-08,1e-08,0.001,0.9181813069593903,0.4265548158802133,60.0,1e-05


==> simulation/fig_cyclic/parameter_sweep_invivo.csv <==
,C50,KD1,KD2,cod,gamma,k_dissD,muD
0,4.222072852488337e-07,1e-08,1e-08,0.9999962726684215,14.419276243673037,1.0,1.0
1,4.47231134803741e-07,1e-08,1.1233240329780275e-08,0.9999968701688321,14.403864868244648,1.0,0.8902150854450386
2,4.7340280279129663e-07,1e-08,1.2618568830660204e-08,0.9999971912382446,14.350700057688641,1.0,0.7924828983539174
3,5.005245325303866e-07,1e-08,1.4174741629268054e-08,0.9999975260314579,14.305107998910477,1.0,0.7054802310718643
4,5.289963721389259e-07,1e-08,1.5922827933410923e-08,0.9999974276655093,14.236307199693965,1.0,0.6280291441834253
5,5.585397978100351e-07,1e-08,1.788649529057435e-08,0.9999970428838952,14.170549694131777,1.0,0.5590810182512224
6,5.893717591990438e-07,1e-08,2.0092330025650475e-08,0.9999956184890257,14.124510435139936,1.0,0.497702356433211
7,6.212021572785066e-07,1e-08,2.2570197196339203e-08,0.999994269290994,13.961668852114556,1.0,0.44306214575838804
8,6.538766489670155e-07,1e-08,2.535364493970112e-08,0.9999936226962215,13.775172413760188,1.0,0.39442060594376555
9,6.876804551942361e-07,1e-08,2.8480358684358016e-08,0.999993543946512,13.52540429401993,1.0,0.35111917342151316
10,7.217136280001907e-07,1e-08,3.199267137797384e-08,0.999992763375973,13.358893318410843,1.0,0.3125715849688236
11,7.56592527462329e-07,1e-08,3.593813663804628e-08,0.9999908460421874,13.107869758817744,1.0,0.2782559402207124
12,7.917494039017205e-07,1e-08,4.0370172585965546e-08,0.9999900649534863,12.830905416107543,1.0,0.24770763559917108
13,8.266269354389505e-07,1e-08,4.534878508128582e-08,0.9999874133223396,12.47414598113538,1.0,0.22051307399030456
14,8.614884703427446e-07,1e-08,5.094138014816379e-08,0.999983422074478,12.107061112155142,1.0,0.19630406500402708
15,8.94700594429442e-07,1e-08,5.7223676593502175e-08,0.999980211679933,11.664308825212828,1.0,0.17475284000076838
16,9.275270412495002e-07,1e-08,6.428073117284321e-08,0.9999691074906641,11.239213434713134,1.0,0.1555676143930472
17,9.56223175138105e-07,1e-08,7.220809018385464e-08,0.9999567615117166,10.607271062861237,1.0,0.1384886371393873
18,9.811995652030404e-07,1e-08,8.11130830789687e-08,0.9999334833914235,10.003248937963269,1.0,0.12328467394420663
19,1.0006051736936287e-06,1e-08,9.111627561154892e-08,0.9998947324213214,9.285105621239321,1.0,0.10974987654930562
20,1.0114720056158838e-06,1e-08,1.0235310218990263e-07,0.9998239881759118,8.448853713005636,1.0,0.09770099572992252
21,1.0105313609316794e-06,1e-08,1.1497569953977356e-07,0.9996807688335104,7.52455516803009,1.0,0.08697490026177834
22,9.931660233961192e-07,1e-08,1.291549665014884e-07,0.9993945591071647,6.497827822780743,1.0,0.0774263682681127
23,9.50590470282779e-07,1e-08,1.4508287784959396e-07,0.9987970242763473,5.327912472908567,1.0,0.06892612104349698
24,8.701026644062753e-07,1e-08,1.629750834620644e-07,0.9980477528927049,4.1170240206402875,1.0,0.061359072734131735
25,7.509577616596725e-07,1e-08,1.830738280295368e-07,0.9976461432482676,3.136867508718908,1.0,0.05462277217684342
26,6.03922203054786e-07,1e-08,2.0565123083486517e-07,0.9985056633897192,2.5808133741141868,1.0,0.04862601580065353
27,4.6734947549666916e-07,1e-08,2.3101297000831593e-07,0.9993994102517113,2.4494373423085953,1.0,0.04328761281083059
28,3.655680795423239e-07,1e-08,2.595024211399736e-07,0.9994301095512579,2.61917644796356,1.0,0.0385352859371053
29,2.9779854098995714e-07,1e-08,2.915053062825176e-07,0.999423264785306,3.012411663763298,1.0,0.03430469286314919
30,2.544609146922778e-07,1e-08,3.274549162877728e-07,0.9995777366916054,3.4855233298484887,1.0,0.030538555088334158
31,2.257527460798115e-07,1e-08,3.6783797718286325e-07,0.9997594512354878,3.9492726293735463,1.0,0.027185882427329413
32,2.057654735686453e-07,1e-08,4.132012400115337e-07,0.9998767768966761,4.359762067189222,1.0,0.02420128264794382
33,1.9115810473947938e-07,1e-08,4.64158883361278e-07,0.9999374109053234,4.717567169512742,1.0,0.021544346900318832
34,1.8010558925513175e-07,1e-08,5.214008287999684e-07,0.9999713038876702,5.0190733325855685,1.0,0.01917910261672489
35,1.7140215388104395e-07,1e-08,5.857020818056667e-07,0.999988311719227,5.2763157208018665,1.0,0.017073526474706904
36,1.6440748263495294e-07,1e-08,6.579332246575679e-07,0.9999950727002578,5.497088852501753,1.0,0.01519911082952934
37,1.5868805036257107e-07,1e-08,7.390722033525779e-07,0.9999976659459778,5.694155841889399,1.0,0.013530477745798068
38,1.539676579295459e-07,1e-08,8.302175681319744e-07,0.9999983674533574,5.872207151048745,1.0,0.012045035402587823
39,1.5005666706868668e-07,1e-08,9.326033468832199e-07,0.9999981482194108,6.027838591322414,1.0,0.010722672220103232
40,1.467714143946235e-07,1e-08,1.0476157527896652e-06,0.999997287580343,6.159755942609379,1.0,0.009545484566618337
41,1.4398581316419018e-07,1e-08,1.1768119524349978e-06,0.9999962950142881,6.270124445017137,1.0,0.008497534359086447
42,1.4160474844491265e-07,1e-08,1.3219411484660288e-06,0.999995495529768,6.360623254830707,1.0,0.00756463327554629
43,1.3954011391038183e-07,1e-08,1.4849682622544653e-06,0.9999947543001172,6.44600043426754,1.0,0.00673415065775082
44,1.377638387464683e-07,1e-08,1.6681005372000593e-06,0.9999945188927821,6.51226671601488,1.0,0.005994842503189408
45,1.3620344023460864e-07,1e-08,1.873817422860383e-06,0.9999936905265526,6.5806903042344995,1.0,0.005336699231206312
46,1.348583651862683e-07,1e-08,2.1049041445120197e-06,0.9999936392627528,6.631849566538031,1.0,0.0047508101621027985
47,1.3366554338179887e-07,1e-08,2.364489412645407e-06,0.9999928102070108,6.686867178989411,1.0,0.004229242874389499
48,1.32621062558061e-07,1e-08,2.656087782946687e-06,0.9999920320332674,6.735441640859083,1.0,0.003764935806792467
49,1.3170459351948042e-07,1e-08,2.98364724028334e-06,0.9999913243232786,6.778352359004887,1.0,0.003351602650938841
50,1.309264383637887e-07,1e-08,3.351602650938841e-06,0.9999917428495295,6.801372002879173,1.0,0.0029836472402833404
51,1.3021695845336993e-07,1e-08,3.7649358067924677e-06,0.9999913163577506,6.83483836226168,1.0,0.0026560877829466863
52,1.2959154770609043e-07,1e-08,4.229242874389499e-06,0.9999909384216722,6.864592264208593,1.0,0.002364489412645407
53,1.2903961970354082e-07,1e-08,4.750810162102798e-06,0.9999906038686431,6.891055867814452,1.0,0.00210490414451202
54,1.2855205864096566e-07,1e-08,5.336699231206308e-06,0.9999903084816333,6.914601907903329,1.0,0.0018738174228603848
55,1.2812095873373564e-07,1e-08,5.994842503189409e-06,0.9999900465266676,6.935563156764171,1.0,0.0016681005372000592
56,1.277395172464029e-07,1e-08,6.734150657750821e-06,0.9999898151597428,6.954213314517533,1.0,0.0014849682622544652
57,1.2740177297866762e-07,1e-08,7.564633275546291e-06,0.999989610412615,6.970813497515758,1.0,0.0013219411484660288
58,1.2710253933718618e-07,1e-08,8.497534359086439e-06,0.9999894291526317,6.985590128281499,1.0,0.001176811952434999
59,1.2683728362267518e-07,1e-08,9.545484566618338e-06,0.9999892686216759,6.998744392868045,1.0,0.001047615752789665
60,1.2660232265786253e-07,1e-08,1.0722672220103232e-05,0.9999891527585962,7.0106181549168785,1.0,0.0009326033468832199
61,1.264520435127818e-07,1e-08,1.2045035402587824e-05,0.9999900241001122,6.99308475541891,1.0,0.0008302175681319744
62,1.2626647200108713e-07,1e-08,1.3530477745798062e-05,0.9999899775734,7.002470641135259,1.0,0.0007390722033525783
63,1.2610171494293867e-07,1e-08,1.5199110829529332e-05,0.9999899364641975,7.010834821366363,1.0,0.0006579332246575682
64,1.2595539383243874e-07,1e-08,1.7073526474706906e-05,0.9999899001113063,7.018287747446447,1.0,0.0005857020818056666
65,1.2582541194071456e-07,1e-08,1.917910261672489e-05,0.9999898679381043,7.024928157528178,1.0,0.0005214008287999684
66,1.2570991779309351e-07,1e-08,2.1544346900318847e-05,0.9999898394318077,7.030843988336937,1.0,0.0004641588833612777
67,1.2560727547437766e-07,1e-08,2.4201282647943808e-05,0.999989814161937,7.036113978256444,1.0,0.0004132012400115339
68,1.2551603741193594e-07,1e-08,2.7185882427329403e-05,0.9999897917552768,7.040808364865032,1.0,0.0003678379771828634
69,1.254349236663231e-07,1e-08,3.0538555088334155e-05,0.9999897718677322,7.044989718529061,1.0,0.00032745491628777284
70,1.2536280043428295e-07,1e-08,3.4304692863149194e-05,0.9999897542184059,7.048713933477581,1.0,0.0002915053062825176
71,1.2529866243655732e-07,1e-08,3.8535285937105275e-05,0.999989738545084,7.052030667619732,1.0,0.00025950242113997375
72,1.2524161915822636e-07,1e-08,4.328761281083057e-05,0.9999897246178042,7.054984465141261,1.0,0.00023101297000831605
73,1.2519088068885202e-07,1e-08,4.8626015800653536e-05,0.999989712249032,7.057615060794706,1.0,0.00020565123083486514
74,1.2514574580884391e-07,1e-08,5.462277217684343e-05,0.9999897012482977,7.059957440323469,1.0,0.00018307382802953677
75,1.251055925112767e-07,1e-08,6.13590727341317e-05,0.9999896914772329,7.0620432954897625,1.0,0.0001629750834620645
76,1.2506986856607452e-07,1e-08,6.892612104349695e-05,0.9999896827902816,7.063900637241352,1.0,0.00014508287784959403
77,1.2503808299405036e-07,1e-08,7.74263682681127e-05,0.9999896750639702,7.065554456767261,1.0,0.0001291549665014884
78,1.2500980030151548e-07,1e-08,8.697490026177834e-05,0.9999896681865598,7.067027016332617,1.0,0.00011497569953977356
79,1.2498463277125557e-07,1e-08,9.770099572992247e-05,0.9999896620783543,7.068338101125633,1.0,0.00010235310218990269
80,1.249622368850045e-07,1e-08,0.00010974987654930568,0.9999896566386552,7.069505499471238,1.0,9.111627561154887e-05
81,1.2494230585574272e-07,1e-08,0.0001232846739442066,0.9999896518122674,7.070544947657554,1.0,8.111308307896872e-05
82,1.249245683533603e-07,1e-08,0.00013848863713938718,0.99998964750308,7.071470285414348,1.0,7.220809018385471e-05
83,1.2490878206144636e-07,1e-08,0.00015556761439304722,0.9999896436782996,7.072294129983138,1.0,6.428073117284319e-05
84,1.2489473236068504e-07,1e-08,0.0001747528400007683,0.9999896402674879,7.073027631552451,1.0,5.72236765935022e-05
85,1.248822276069252e-07,1e-08,0.00019630406500402726,0.9999896372406227,7.073680682495428,1.0,5.094138014816375e-05
86,1.2487109754448645e-07,1e-08,0.00022051307399030456,0.9999896345420365,7.074262019105396,1.0,4.534878508128582e-05
87,1.2486119122017293e-07,1e-08,0.0002477076355991709,0.999989632142249,7.074779619387132,1.0,4.037017258596558e-05
88,1.2485237377485067e-07,1e-08,0.0002782559402207126,0.9999896300058435,7.075240466552588,1.0,3.5938136638046256e-05
89,1.248445253868319e-07,1e-08,0.00031257158496882353,0.9999896281017345,7.075650783155707,1.0,3.199267137797385e-05
90,1.2483753923972575e-07,1e-08,0.00035111917342151277,0.9999896264084361,7.076015987567588,1.0,2.8480358684358048e-05
91,1.2483132058233887e-07,1e-08,0.00039442060594376563,0.9999896249087449,7.076341056940795,1.0,2.5353644939701114e-05
92,1.2482578553246365e-07,1e-08,0.00044306214575838776,0.9999896235608503,7.076630572954505,1.0,2.2570197196339216e-05
93,1.248208582500326e-07,1e-08,0.0004977023564332114,0.9999896223697927,7.076888264265184,1.0,2.0092330025650458e-05
94,1.2481647232512543e-07,1e-08,0.0005590810182512223,0.9999896213092744,7.077117652408111,1.0,1.7886495290574353e-05
95,1.24812568079911e-07,1e-08,0.0006280291441834246,0.9999896203621907,7.077321919279161,1.0,1.5922827933410938e-05
96,1.2480909286923999e-07,1e-08,0.0007054802310718645,0.9999896195157354,7.077503743111613,1.0,1.4174741629268048e-05
97,1.2480599926136624e-07,1e-08,0.000792482898353917,0.9999896187666868,7.077665571502052,1.0,1.261856883066021e-05
98,1.2480324509435817e-07,1e-08,0.0008902150854450394,0.9999896181028359,7.07780967318538,1.0,1.1233240329780264e-05
99,1.2480079377781717e-07,1e-08,0.001,0.9999896175115766,7.0779378867220215,1.0,1e-05
100,4.285543493761452e-07,1e-08,1e-08,0.9999975494554088,14.104511394958013,10.0,1.0
101,4.5408228027506507e-07,1e-08,1.1233240329780275e-08,0.9999971706706112,14.082201026919762,10.0,0.8902150854450386
102,4.804700798308018e-07,1e-08,1.2618568830660204e-08,0.9999978961794161,14.046351775448914,10.0,0.7924828983539174
103,5.082272968268302e-07,1e-08,1.4174741629268054e-08,0.9999977322819498,13.996306271096442,10.0,0.7054802310718643
104,5.372994094081893e-07,1e-08,1.5922827933410923e-08,0.9999970356125661,13.939983310122754,10.0,0.6280291441834253
105,5.673605116486293e-07,1e-08,1.788649529057435e-08,0.9999973859113601,13.84784104695831,10.0,0.5590810182512224
106,5.987393365509949e-07,1e-08,2.0092330025650475e-08,0.9999970581442746,13.757035529162373,10.0,0.497702356433211
107,6.311823587274008e-07,1e-08,2.2570197196339203e-08,0.9999954191979856,13.655242986871718,10.0,0.44306214575838804
108,6.646653249251596e-07,1e-08,2.535364493970112e-08,0.9999944919029874,13.475968260958222,10.0,0.39442060594376555
109,6.988493182795098e-07,1e-08,2.8480358684358016e-08,0.9999940010883822,13.265341751478616,10.0,0.35111917342151316
110,7.339271384151273e-07,1e-08,3.199267137797384e-08,0.9999937306279068,13.05816129350111,10.0,0.3125715849688236
111,7.69846113895844e-07,1e-08,3.593813663804628e-08,0.9999918935365085,12.785778052536502,10.0,0.2782559402207124
112,8.05887321300477e-07,1e-08,4.0370172585965546e-08,0.9999902904626384,12.471488400406127,10.0,0.24770763559917108
113,8.420439004179978e-07,1e-08,4.534878508128582e-08,0.9999874332891898,12.139614113958059,10.0,0.22051307399030456
114,8.781581676689489e-07,1e-08,5.094138014816379e-08,0.9999831390941589,11.800496427595007,10.0,0.19630406500402708
115,9.120123447225552e-07,1e-08,5.7223676593502175e-08,0.9999820216413481,11.380966575766955,10.0,0.17475284000076838
116,9.465963749611357e-07,1e-08,6.428073117284321e-08,0.9999701369413047,11.01391666128373,10.0,0.1555676143930472
117,9.761790282187283e-07,1e-08,7.220809018385464e-08,0.9999590083532084,10.363216130423279,10.0,0.1384886371393873
118,1.0020634612766747e-06,1e-08,8.11130830789687e-08,0.9999359303460663,9.7640271900526,10.0,0.12328467394420663
119,1.0224671204165876e-06,1e-08,9.111627561154892e-08,0.999898506140383,9.071707171820478,10.0,0.10974987654930562
120,1.0344010790236468e-06,1e-08,1.0235310218990263e-07,0.9998278046089104,8.280234392362834,10.0,0.09770099572992252
121,1.0340358800073907e-06,1e-08,1.1497569953977356e-07,0.9996838066504604,7.36488756387165,10.0,0.08697490026177834
122,1.0166161852421732e-06,1e-08,1.291549665014884e-07,0.9994004933092112,6.373337873012768,10.0,0.0774263682681127
123,9.739328992394396e-07,1e-08,1.4508287784959396e-07,0.9988095669827554,5.240075243339286,10.0,0.06892612104349698
124,8.909929536623659e-07,1e-08,1.629750834620644e-07,0.99801810928071,4.039418541513621,10.0,0.061359072734131735
125,7.673945984379681e-07,1e-08,1.830738280295368e-07,0.9975952859986966,3.076535268531456,10.0,0.05462277217684342
126,6.14830791195823e-07,1e-08,2.0565123083486517e-07,0.998464936877307,2.5274630797859468,10.0,0.04862601580065353
127,4.727540686483529e-07,1e-08,2.3101297000831593e-07,0.9993715714538254,2.402861099034849,10.0,0.04328761281083059
128,3.6781971771028805e-07,1e-08,2.595024211399736e-07,0.9993606353797311,2.58283367580937,10.0,0.0385352859371053
129,2.9863703797779554e-07,1e-08,2.915053062825176e-07,0.9993606018757358,2.9885307528621503,10.0,0.03430469286314919
130,2.5480402917040676e-07,1e-08,3.274549162877728e-07,0.9995469079389162,3.4720425147019283,10.0,0.030538555088334158
131,2.2592967009481486e-07,1e-08,3.6783797718286325e-07,0.9997483717947611,3.941475968666123,10.0,0.027185882427329413
132,2.0587703829998904e-07,1e-08,4.132012400115337e-07,0.999872773689977,4.354338363386012,10.0,0.02420128264794382
133,1.912364132894596e-07,1e-08,4.64158883361278e-07,0.9999359477900662,4.713456989530409,10.0,0.021544346900318832
134,1.8016473208680508e-07,1e-08,5.214008287999684e-07,0.9999707212924444,5.015630552151172,10.0,0.01917910261672489
135,1.714473256329965e-07,1e-08,5.857020818056667e-07,0.9999880740461651,5.273529417376219,10.0,0.017073526474706904
136,1.6444430016639294e-07,1e-08,6.579332246575679e-07,0.9999949500076807,5.494802670425462,10.0,0.01519911082952934
137,1.5871964812808986e-07,1e-08,7.390722033525779e-07,0.9999976078958603,5.692382979560017,10.0,0.013530477745798068
138,1.5399464171467785e-07,1e-08,8.302175681319744e-07,0.9999983352273908,5.870738026626665,10.0,0.012045035402587823
139,1.500817117498817e-07,1e-08,9.326033468832199e-07,0.9999981360707435,6.026503204581434,10.0,0.010722672220103232
140,1.4679478258986225e-07,1e-08,1.0476157527896652e-06,0.9999972880981426,6.158349666195051,10.0,0.009545484566618337
141,1.4400739576802e-07,1e-08,1.1768119524349978e-06,0.9999963081102525,6.268654778725002,10.0,0.008497534359086447
142,1.4162462761930414e-07,1e-08,1.3219411484660288e-06,0.9999955195563944,6.359166650494401,10.0,0.00756463327554629
143,1.3955843627964907e-07,1e-08,1.4849682622544653e-06,0.9999947793934587,6.44465566567279,10.0,0.00673415065775082
144,1.3778083249126964e-07,1e-08,1.6681005372000593e-06,0.9999945399781547,6.511063075846223,10.0,0.005994842503189408
145,1.362194061140435e-07,1e-08,1.873817422860383e-06,0.9999937108492084,6.5795540555365495,10.0,0.005336699231206312
146,1.3487335136275456e-07,1e-08,2.1049041445120197e-06,0.9999936522524878,6.630854627741446,10.0,0.0047508101621027985
147,1.336798340616704e-07,1e-08,2.364489412645407e-06,0.9999928223464261,6.685911967476896,10.0,0.004229242874389499
148,1.3263476543795568e-07,1e-08,2.656087782946687e-06,0.9999920434998957,6.734520992332998,10.0,0.003764935806792467
149,1.317179641762113e-07,1e-08,2.98364724028334e-06,0.9999913460343172,6.7773444471841175,10.0,0.003351602650938841
150,1.3093957063566682e-07,1e-08,3.351602650938841e-06,0.9999917685621131,6.8003262301003975,10.0,0.0029836472402833404
151,1.3022969870280813e-07,1e-08,3.7649358067924677e-06,0.9999913420016476,6.833824647177037,10.0,0.0026560877829466863
152,1.2960395076962047e-07,1e-08,4.229242874389499e-06,0.9999909639745017,6.863606676350486,10.0,0.002364489412645407
153,1.2905173192812726e-07,1e-08,4.750810162102798e-06,0.999990629355819,6.890094744948389,10.0,0.00210490414451202
154,1.2856391872135166e-07,1e-08,5.336699231206308e-06,0.9999903338535125,6.913662507722317,10.0,0.0018738174228603848
155,1.281325980336923e-07,1e-08,5.994842503189409e-06,0.9999900717381415,6.9346433436192605,10.0,0.0016681005372000592
156,1.2775096526484377e-07,1e-08,6.734150657750821e-06,0.9999898402511321,6.953310144691022,10.0,0.0014849682622544652
157,1.274130539527273e-07,1e-08,7.564633275546291e-06,0.9999896353907285,6.9699250849180725,10.0,0.0013219411484660288
158,1.2711367392527742e-07,1e-08,8.497534359086439e-06,0.9999894540265476,6.98471476174476,10.0,0.001176811952434999
159,1.2684830633447544e-07,1e-08,9.545484566618338e-06,0.9999892947255677,6.997891301720936,10.0,0.001047615752789665
160,1.2661331879798303e-07,1e-08,1.0722672220103232e-05,0.9999891892548842,7.009788379180875,10.0,0.0009326033468832199
161,1.2646319385277715e-07,1e-08,1.2045035402587824e-05,0.9999900577367973,6.9921675651943325,10.0,0.0008302175681319744
162,1.2627753119705026e-07,1e-08,1.3530477745798062e-05,0.9999900110910921,7.001562453381077,10.0,0.0007390722033525783
163,1.2611269353632581e-07,1e-08,1.5199110829529332e-05,0.9999899698797705,7.0099345722311925,10.0,0.0006579332246575682
164,1.2596630153238073e-07,1e-08,1.7073526474706906e-05,0.9999899334390893,7.017394530827914,10.0,0.0005857020818056666
165,1.2583625687543104e-07,1e-08,1.917910261672489e-05,0.9999899011771096,7.024041143763565,10.0,0.0005214008287999684
166,1.2572070742710198e-07,1e-08,2.1544346900318847e-05,0.9999898725967421,7.029962614313868,10.0,0.0004641588833612777
167,1.2561801581353023e-07,1e-08,2.4201282647943808e-05,0.9999898472630252,7.03523758393455,10.0,0.0004132012400115339
168,1.255267345020551e-07,1e-08,2.7185882427329403e-05,0.9999898247885506,7.039936342338498,10.0,0.0003678379771828634
169,1.2544558232517236e-07,1e-08,3.0538555088334155e-05,0.9999898048488723,7.044121583738892,10.0,0.00032745491628777284
170,1.253734247077727e-07,1e-08,3.4304692863149194e-05,0.9999897871495621,7.047849169281736,10.0,0.0002915053062825176
171,1.253092564446681e-07,1e-08,3.8535285937105275e-05,0.9999897714316393,7.051168985886961,10.0,0.00025950242113997375
172,1.2525218628081848e-07,1e-08,4.328761281083057e-05,0.9999897574654572,7.054125555673391,10.0,0.00023101297000831605
173,1.2520142412589807e-07,1e-08,4.8626015800653536e-05,0.9999897450541047,7.056758462546039,10.0,0.00020565123083486514
174,1.2515626816888506e-07,1e-08,5.462277217684343e-05,0.9999897340282019,7.0591030916496305,10.0,0.00018307382802953677
175,1.2511609606034202e-07,1e-08,6.13590727341317e-05,0.9999897242263682,7.061190935606473,10.0,0.0001629750834620645
176,1.2508035513401654e-07,1e-08,6.892612104349695e-05,0.9999897155197939,7.063049958887225,10.0,0.00014508287784959403
177,1.2504855506177774e-07,1e-08,7.74263682681127e-05,0.9999897077633821,7.0647052900239276,10.0,0.0001291549665014884
178,1.250202589517474e-07,1e-08,8.697490026177834e-05,0.9999897008705667,7.066179201403808,10.0,0.00011497569953977356
179,1.2499507982511855e-07,1e-08,9.770099572992247e-05,0.9999896947413855,7.067491536954997,10.0,0.00010235310218990269
180,1.249726732704434e-07,1e-08,0.00010974987654930568,0.9999896892904488,7.068659949469413,10.0,9.111627561154887e-05
181,1.249527332261179e-07,1e-08,0.0001232846739442066,0.9999896844407193,7.069700283519996,10.0,8.111308307896872e-05
182,1.249349874101716e-07,1e-08,0.00013848863713938718,0.9999896801263636,7.07062649891888,10.0,7.220809018385471e-05
183,1.2491919393706235e-07,1e-08,0.00015556761439304722,0.9999896762882267,7.071451163602555,10.0,6.428073117284319e-05
184,1.2490513759602846e-07,1e-08,0.0001747528400007683,0.9999896728720357,7.07218527430491,10.0,5.72236765935022e-05
185,1.2489262712428104e-07,1e-08,0.00019630406500402726,0.9999896698302262,7.072838929294254,10.0,5.094138014816375e-05
186,1.248814919163075e-07,1e-08,0.00022051307399030456,0.9999896671213903,7.073420866733241,10.0,4.534878508128582e-05
187,1.2487158114655075e-07,1e-08,0.0002477076355991709,0.9999896647159895,7.073938921379163,10.0,4.037017258596558e-05
188,1.248627596350133e-07,1e-08,0.0002782559402207126,0.9999896625684653,7.0744001884377195,10.0,3.5938136638046256e-05
189,1.2485490721468838e-07,1e-08,0.00031257158496882353,0.9999896606664141,7.0748107629092845,10.0,3.199267137797385e-05
190,1.248479180513844e-07,1e-08,0.00035111917342151277,0.9999896589668119,7.0751763363599185,10.0,2.8480358684358048e-05
191,1.2484169662885492e-07,1e-08,0.00039442060594376563,0.9999896574613759,7.075501746212203,10.0,2.5353644939701114e-05
192,1.248361586809876e-07,1e-08,0.00044306214575838776,0.9999896561163193,7.0757914552572005,10.0,2.2570197196339216e-05
193,1.2483122961138631e-07,1e-08,0.0004977023564332114,0.9999896549106422,7.076049413966241,10.0,2.0092330025650458e-05
194,1.2482684134834642e-07,1e-08,0.0005590810182512223,0.9999896538570036,7.076279033748997,10.0,1.7886495290574353e-05
195,1.2482293528525341e-07,1e-08,0.0006280291441834246,0.9999896529058847,7.076483409340532,10.0,1.5922827933410938e-05
196,1.2481945859146616e-07,1e-08,0.0007054802310718645,0.999989652062206,7.076665369348025,10.0,1.4174741629268048e-05
197,1.2481636364241916e-07,1e-08,0.000792482898353917,0.999989651306468,7.076827428312732,10.0,1.261856883066021e-05
198,1.2481360813599858e-07,1e-08,0.0008902150854450394,0.9999896506382465,7.076971594635536,10.0,1.1233240329780264e-05
199,1.2481115576183228e-07,1e-08,0.001,0.9999896500459067,7.077099969977252,10.0,1e-05
200,4.6363529477844696e-07,1e-08,1e-08,0.9999982809350895,12.606184556121388,60.0,1.0
201,4.916552442108131e-07,1e-08,1.1233240329780275e-08,0.9999966506905034,12.636267978058626,60.0,0.8902150854450386
202,5.19856889137971e-07,1e-08,1.2618568830660204e-08,0.9999990814154348,12.575339228927481,60.0,0.7924828983539174
203,5.505509487938089e-07,1e-08,1.4174741629268054e-08,0.999998313550746,12.545110872085587,60.0,0.7054802310718643
204,5.821120041498437e-07,1e-08,1.5922827933410923e-08,0.9999981803998065,12.48086118734808,60.0,0.6280291441834253
205,6.153070904792664e-07,1e-08,1.788649529057435e-08,0.9999979054698449,12.37536425651427,60.0,0.5590810182512224
206,6.495580792607964e-07,1e-08,2.0092330025650475e-08,0.9999968026815591,12.362585875012064,60.0,0.497702356433211
207,6.854255120124755e-07,1e-08,2.2570197196339203e-08,0.9999972875772383,12.177338444532085,60.0,0.44306214575838804
208,7.225671138655877e-07,1e-08,2.535364493970112e-08,0.9999965887773196,12.033839476234357,60.0,0.39442060594376555
209,7.601720226652163e-07,1e-08,2.8480358684358016e-08,0.9999971702032696,11.8716362654939,60.0,0.35111917342151316
210,7.998871122806249e-07,1e-08,3.199267137797384e-08,0.9999952941617758,11.676575770290498,60.0,0.3125715849688236
211,8.399343609571012e-07,1e-08,3.593813663804628e-08,0.9999947196921447,11.455791860647595,60.0,0.2782559402207124
212,8.809574851608225e-07,1e-08,4.0370172585965546e-08,0.9999936227777431,11.20406650273187,60.0,0.24770763559917108
213,9.216685379142057e-07,1e-08,4.534878508128582e-08,0.9999904710112821,10.92785379045923,60.0,0.22051307399030456
214,9.63367047436138e-07,1e-08,5.094138014816379e-08,0.9999831680830511,10.651531011839284,60.0,0.19630406500402708
215,1.001849520111227e-06,1e-08,5.7223676593502175e-08,0.999985335250106,10.244627729119657,60.0,0.17475284000076838
216,1.0404523862565018e-06,1e-08,6.428073117284321e-08,0.9999762180805143,9.904103635223452,60.0,0.1555676143930472
217,1.0765564394655522e-06,1e-08,7.220809018385464e-08,0.9999611029941257,9.442270558903807,60.0,0.1384886371393873
218,1.1081942283359223e-06,1e-08,8.11130830789687e-08,0.9999445356762618,8.888544907176772,60.0,0.12328467394420663
219,1.133331938755555e-06,1e-08,9.111627561154892e-08,0.9999111164318905,8.29634244104551,60.0,0.10974987654930562
220,1.1495086663203174e-06,1e-08,1.0235310218990263e-07,0.9998403415652507,7.623252392471959,60.0,0.09770099572992252
221,1.1530371328867419e-06,1e-08,1.1497569953977356e-07,0.9996956124243983,6.848015603903426,60.0,0.08697490026177834
222,1.137390619758834e-06,1e-08,1.291549665014884e-07,0.9993938927026942,5.960078514526536,60.0,0.0774263682681127
223,1.0927648728456226e-06,1e-08,1.4508287784959396e-07,0.9987249833224575,4.910881115912666,60.0,0.06892612104349698
224,1.0032884369989983e-06,1e-08,1.629750834620644e-07,0.9977055736412497,3.790262232938959,60.0,0.061359072734131735
225,8.55458967983724e-07,1e-08,1.830738280295368e-07,0.9972005567230112,2.8365260239375183,60.0,0.05462277217684342
226,6.729352941140815e-07,1e-08,2.0565123083486517e-07,0.998103278192812,2.296361035605718,60.0,0.04862601580065353
227,5.028684542471062e-07,1e-08,2.3101297000831593e-07,0.9990572697932201,2.183969665784444,60.0,0.04328761281083059
228,3.8041100740821694e-07,1e-08,2.595024211399736e-07,0.9988707390075738,2.4020902247119182,60.0,0.0385352859371053
229,3.031301681575993e-07,1e-08,2.915053062825176e-07,0.9989333335684318,2.8668055349200796,60.0,0.03430469286314919
230,2.5664236120952555e-07,1e-08,3.274549162877728e-07,0.9993422898301177,3.401321651421713,60.0,0.030538555088334158
231,2.2687986998763102e-07,1e-08,3.6783797718286325e-07,0.9996793503621052,3.8998761611224975,60.0,0.027185882427329413
232,2.0647428905830084e-07,1e-08,4.132012400115337e-07,0.9998482010233082,4.325637924358718,60.0,0.02420128264794382
233,1.9165537873864735e-07,1e-08,4.64158883361278e-07,0.9999279465023597,4.692056334035572,60.0,0.021544346900318832
234,1.8048202641988623e-07,1e-08,5.214008287999684e-07,0.9999676082702281,4.997641279926238,60.0,0.01917910261672489
235,1.7169222005475984e-07,1e-08,5.857020818056667e-07,0.99998678638294,5.258441541726733,60.0,0.017073526474706904
236,1.64642831756308e-07,1e-08,6.579332246575679e-07,0.9999942891376519,5.482758174505716,60.0,0.01519911082952934
237,1.5889074559422296e-07,1e-08,7.390722033525779e-07,0.9999972062482514,5.6827035717188314,60.0,0.013530477745798068
238,1.5414748647358216e-07,1e-08,8.302175681319744e-07,0.9999982282165735,5.862757629931486,60.0,0.012045035402587823
239,1.5021718401234927e-07,1e-08,9.326033468832199e-07,0.9999980665133716,6.0194276259077,60.0,0.010722672220103232
240,1.4692123726425417e-07,1e-08,1.0476157527896652e-06,0.9999972869641947,6.150895124278215,60.0,0.009545484566618337
241,1.4412434490056382e-07,1e-08,1.1768119524349978e-06,0.9999963654232681,6.2607726533269235,60.0,0.008497534359086447
242,1.4173234918490447e-07,1e-08,1.3219411484660288e-06,0.999995643498566,6.351429085075045,60.0,0.00756463327554629
243,1.3965779626676384e-07,1e-08,1.4849682622544653e-06,0.9999949089368176,6.437505264961309,60.0,0.00673415065775082
244,1.378730570310229e-07,1e-08,1.6681005372000593e-06,0.9999946490089654,6.504654106035098,60.0,0.005994842503189408
245,1.3630609923868263e-07,1e-08,1.873817422860383e-06,0.9999938157772634,6.573500064446264,60.0,0.005336699231206312
246,1.3495477425647764e-07,1e-08,2.1049041445120197e-06,0.9999937183455386,6.625548845286352,60.0,0.0047508101621027985
247,1.3375751052976145e-07,1e-08,2.364489412645407e-06,0.9999928839862013,6.6808147068279,60.0,0.004229242874389499
248,1.327092678345387e-07,1e-08,2.656087782946687e-06,0.999992101533259,6.729607321197781,60.0,0.003764935806792467
249,1.3179066923287578e-07,1e-08,2.98364724028334e-06,0.9999914579062765,6.771964778804542,60.0,0.003351602650938841
250,1.3101098295584883e-07,1e-08,3.351602650938841e-06,0.999991901143631,6.79474576191002,60.0,0.0029836472402833404
251,1.3029899734298506e-07,1e-08,3.7649358067924677e-06,0.9999914744285341,6.8284133156706766,60.0,0.0026560877829466863
252,1.296714300930781e-07,1e-08,4.229242874389499e-06,0.9999910961080564,6.858343620494209,60.0,0.002364489412645407
253,1.2911764032547468e-07,1e-08,4.750810162102798e-06,0.9999907612320021,6.8849623566274465,60.0,0.00210490414451202
254,1.286284653246234e-07,1e-08,5.336699231206308e-06,0.9999904652772494,6.908644084100696,60.0,0.0018738174228603848
255,1.281959534867259e-07,1e-08,5.994842503189409e-06,0.9999902024341912,6.9297284611241805,60.0,0.0016681005372000592
256,1.2781328943446845e-07,1e-08,6.734150657750821e-06,0.999989970446965,6.948483590011991,60.0,0.0014849682622544652
257,1.2747447673927577e-07,1e-08,7.564633275546291e-06,0.9999897650867793,6.965176232099477,60.0,0.0013219411484660288
258,1.2717443870440144e-07,1e-08,8.497534359086439e-06,0.9999896020293223,6.980006014783456,60.0,0.001176811952434999
259,1.2690878675691302e-07,1e-08,9.545484566618338e-06,0.9999894843910048,6.99341072652765,60.0,0.001047615752789665
260,1.2667320182726185e-07,1e-08,1.0722672220103232e-05,0.9999893804366753,7.005354318572934,60.0,0.0009326033468832199
261,1.265239007077384e-07,1e-08,1.2045035402587824e-05,0.9999902328724215,6.987267472819711,60.0,0.0008302175681319744
262,1.2633774610391245e-07,1e-08,1.3530477745798062e-05,0.9999901856960715,6.996709741043359,60.0,0.0007390722033525783
263,1.2617247415960475e-07,1e-08,1.5199110829529332e-05,0.9999901440056801,7.005123851177811,60.0,0.0006579332246575682
264,1.2602569905758152e-07,1e-08,1.7073526474706906e-05,0.9999901071138498,7.0126211432429075,60.0,0.0005857020818056666
265,1.2589531606262402e-07,1e-08,1.917910261672489e-05,0.9999900744540916,7.019300923186388,60.0,0.0005214008287999684
266,1.2577946698328746e-07,1e-08,2.1544346900318847e-05,0.9999900455191391,7.025251702044237,60.0,0.0004641588833612777
267,1.2567651030676877e-07,1e-08,2.4201282647943808e-05,0.9999900198566827,7.030552807645649,60.0,0.0004132012400115339
268,1.255849941061735e-07,1e-08,2.7185882427329403e-05,0.9999899971030083,7.0352748348255485,60.0,0.0003678379771828634
269,1.2550363392150986e-07,1e-08,3.0538555088334155e-05,0.999989976898063,7.039480633134948,60.0,0.00032745491628777284
270,1.2543129207082048e-07,1e-08,3.4304692863149194e-05,0.9999899589618945,7.04322662271357,60.0,0.0002915053062825176
271,1.2536696022345364e-07,1e-08,3.8535285937105275e-05,0.999989943033911,7.046562709857988,60.0,0.00025950242113997375
272,1.2530974486249876e-07,1e-08,4.328761281083057e-05,0.9999899288821233,7.049533687779329,60.0,0.00023101297000831605
273,1.252588537664258e-07,1e-08,4.8626015800653536e-05,0.9999899163035592,7.052179518119426,60.0,0.00020565123083486514
274,1.2521358331186752e-07,1e-08,5.462277217684343e-05,0.9999899051311664,7.054535599682522,60.0,0.00018307382802953677
275,1.2517330989389564e-07,1e-08,6.13590727341317e-05,0.9999898951913375,7.056633550321263,60.0,0.0001629750834620645
276,1.2513747873464902e-07,1e-08,6.892612104349695e-05,0.9999898863569824,7.058501655086307,60.0,0.00014508287784959403
277,1.251055983515655e-07,1e-08,7.74263682681127e-05,0.9999898784973507,7.060165043368207,60.0,0.0001291549665014884
278,1.250772313154763e-07,1e-08,8.697490026177834e-05,0.999989871507437,7.061646122472055,60.0,0.00011497569953977356
279,1.2505198865641396e-07,1e-08,9.770099572992247e-05,0.9999898652919595,7.062964808803675,60.0,0.00010235310218990269
280,1.2502952591971915e-07,1e-08,0.00010974987654930568,0.9999898597611125,7.064138911827091,60.0,9.111627561154887e-05
281,1.2500953546682968e-07,1e-08,0.0001232846739442066,0.9999898548453372,7.065184218866832,60.0,8.111308307896872e-05
282,1.249917452126592e-07,1e-08,0.00013848863713938718,0.9999898504682149,7.066115014051417,60.0,7.220809018385471e-05
283,1.2497591203140493e-07,1e-08,0.00015556761439304722,0.9999898465778501,7.066943641089067,60.0,6.428073117284319e-05
284,1.2496182059185126e-07,1e-08,0.0001747528400007683,0.9999898431044756,7.067681348007238,60.0,5.72236765935022e-05
285,1.2494927876653267e-07,1e-08,0.00019630406500402726,0.9999898400189312,7.068338125833317,60.0,5.094138014816375e-05
286,1.2493811575051515e-07,1e-08,0.00022051307399030456,0.9999898372803835,7.06892291717869,60.0,4.534878508128582e-05
287,1.2492817993827878e-07,1e-08,0.0002477076355991709,0.9999898348368481,7.069443465127006,60.0,4.037017258596558e-05
288,1.2491933607827313e-07,1e-08,0.0002782559402207126,0.9999898326667065,7.069906919899888,60.0,3.5938136638046256e-05
289,1.2491146440019275e-07,1e-08,0.00031257158496882353,0.999989830730978,7.070319534681931,60.0,3.199267137797385e-05
290,1.249044575678032e-07,1e-08,0.00035111917342151277,0.9999898290086656,7.070686865093186,60.0,2.8480358684358048e-05
291,1.2489822064739095e-07,1e-08,0.00039442060594376563,0.9999898274841058,7.071013871365521,60.0,2.5353644939701114e-05
292,1.2489266914312066e-07,1e-08,0.00044306214575838776,0.9999898261099887,7.071304972815108,60.0,2.2570197196339216e-05
293,1.248877272747053e-07,1e-08,0.0004977023564332114,0.9999898248962094,7.071564139924329,60.0,2.0092330025650458e-05
294,1.24883328517868e-07,1e-08,0.0005590810182512223,0.9999898238204977,7.071794866057952,60.0,1.7886495290574353e-05
295,1.248794126685218e-07,1e-08,0.0006280291441834246,0.9999898228556312,7.072000197328056,60.0,1.5922827933410938e-05
296,1.248759274050651e-07,1e-08,0.0007054802310718645,0.9999898219986599,7.072183133460459,60.0,1.4174741629268048e-05
297,1.2487282428603107e-07,1e-08,0.000792482898353917,0.9999898212393609,7.0723459049433455,60.0,1.261856883066021e-05
298,1.2487006248283577e-07,1e-08,0.0008902150854450394,0.9999898205561847,7.07249085513859,60.0,1.1233240329780264e-05
299,1.248676035727435e-07,1e-08,0.001,0.9999898199612917,7.072619860789044,60.0,1e-05


==> simulation/fig_reciprocal/parameter_sweep_invitro.csv <==
,C50,KD1,KD2,cod,gamma,k_dissD,muD
0,3.916060500710039e-09,1e-08,1e-08,0.999262210773788,1.1911143517267435,1.0,1.0
1,4.1455402967882846e-09,1e-08,1.1233240329780275e-08,0.9992689813695718,1.1905961840195936,1.0,0.8902150854450386
2,4.3783189809270526e-09,1e-08,1.2618568830660204e-08,0.9992768452396696,1.1893785096898237,1.0,0.7924828983539174
3,4.613511287753786e-09,1e-08,1.4174741629268054e-08,0.9992858577511708,1.187473752629956,1.0,0.7054802310718643
4,4.850196771658564e-09,1e-08,1.5922827933410923e-08,0.9992960322061603,1.1849047079090775,1.0,0.6280291441834253
5,5.0874228569262425e-09,1e-08,1.788649529057435e-08,0.9993073971202987,1.1817004657626704,1.0,0.5590810182512224
6,5.3242433247931615e-09,1e-08,2.0092330025650475e-08,0.999320017546541,1.177901760505691,1.0,0.497702356433211
7,5.559707380873785e-09,1e-08,2.2570197196339203e-08,0.9993339137189426,1.17355486095674,1.0,0.44306214575838804
8,5.7928783114081295e-09,1e-08,2.535364493970112e-08,0.9993491433717491,1.168710480097177,1.0,0.39442060594376555
9,6.022853258968222e-09,1e-08,2.8480358684358016e-08,0.999365731592751,1.1634248858731495,1.0,0.35111917342151316
10,6.248773539930534e-09,1e-08,3.199267137797384e-08,0.9993836500357324,1.1577582334574779,1.0,0.3125715849688236
11,6.469823950081433e-09,1e-08,3.593813663804628e-08,0.9994029027359246,1.1517707048886126,1.0,0.2782559402207124
12,6.685262119433157e-09,1e-08,4.0370172585965546e-08,0.9994234711498021,1.14552240212059,1.0,0.24770763559917108
13,6.8944122851913704e-09,1e-08,4.534878508128582e-08,0.999445278425491,1.1390759398514816,1.0,0.22051307399030456
14,7.0966831719328045e-09,1e-08,5.094138014816379e-08,0.9994682059273508,1.1324912050780962,1.0,0.19630406500402708
15,7.291554091698822e-09,1e-08,5.7223676593502175e-08,0.9994921532393352,1.1258241880454956,1.0,0.17475284000076838
16,7.478601037110006e-09,1e-08,6.428073117284321e-08,0.9995169642979932,1.1191259154518851,1.0,0.1555676143930472
17,7.657489541499275e-09,1e-08,7.220809018385464e-08,0.9995424639440517,1.1124482180466733,1.0,0.1384886371393873
18,7.827965384581145e-09,1e-08,8.11130830789687e-08,0.9995685131413176,1.1058342787184159,1.0,0.12328467394420663
19,7.989859615230816e-09,1e-08,9.111627561154892e-08,0.9995948683480641,1.0993230900209825,1.0,0.10974987654930562
20,8.143089742523138e-09,1e-08,1.0235310218990263e-07,0.9996213347433224,1.0929525850842357,1.0,0.09770099572992252
21,8.28764151299893e-09,1e-08,1.1497569953977356e-07,0.9996477068835445,1.0867509679468592,1.0,0.08697490026177834
22,8.423575309313213e-09,1e-08,1.291549665014884e-07,0.9996737955923385,1.0807447163850106,1.0,0.0774263682681127
23,8.551009479409755e-09,1e-08,1.4508287784959396e-07,0.9996993882379416,1.074954075448983,1.0,0.06892612104349698
24,8.67012181316297e-09,1e-08,1.629750834620644e-07,0.9997243225900757,1.0693962022582375,1.0,0.061359072734131735
25,8.781145925900262e-09,1e-08,1.830738280295368e-07,0.9997484367534817,1.0640826147765083,1.0,0.05462277217684342
26,8.88435004117236e-09,1e-08,2.0565123083486517e-07,0.99977159166995,1.0590231050909709,1.0,0.04862601580065353
27,8.980019052685704e-09,1e-08,2.3101297000831593e-07,0.999793670668736,1.0542222631979192,1.0,0.04328761281083059
28,9.068493915472398e-09,1e-08,2.595024211399736e-07,0.9998145732110574,1.049682832512445,1.0,0.0385352859371053
29,9.150118489746786e-09,1e-08,2.915053062825176e-07,0.9998342334420842,1.0454037085314358,1.0,0.03430469286314919
30,9.22524882651539e-09,1e-08,3.274549162877728e-07,0.9998526055676625,1.0413824567471928,1.0,0.030538555088334158
31,9.294256574405288e-09,1e-08,3.6783797718286325e-07,0.9998696626932069,1.0376141203022073,1.0,0.027185882427329413
32,9.357505293067457e-09,1e-08,4.132012400115337e-07,0.999885390611594,1.0340929865328785,1.0,0.02420128264794382
33,9.415366948546997e-09,1e-08,4.64158883361278e-07,0.9998997978544518,1.0308106764657343,1.0,0.021544346900318832
34,9.468197378523792e-09,1e-08,5.214008287999684e-07,0.9999129038134987,1.027758642676574,1.0,0.01917910261672489
35,9.516352317152476e-09,1e-08,5.857020818056667e-07,0.9999247493220927,1.0249272418257005,1.0,0.017073526474706904
36,9.560181347501752e-09,1e-08,6.579332246575679e-07,0.9999353827200045,1.022306146821734,1.0,0.01519911082952934
37,9.600003214901431e-09,1e-08,7.390722033525779e-07,0.9999448645167942,1.0198850439621527,1.0,0.013530477745798068
38,9.636126831815825e-09,1e-08,8.302175681319744e-07,0.9999532517213202,1.0176524442271095,1.0,0.012045035402587823
39,9.668866564295957e-09,1e-08,9.326033468832199e-07,0.9999606136963023,1.01559771914108,1.0,0.010722672220103232
40,9.698482588127998e-09,1e-08,1.0476157527896652e-06,0.9999670254532508,1.013711000934589,1.0,0.009545484566618337
41,9.72525620079497e-09,1e-08,1.1768119524349978e-06,0.9999725534296043,1.011980005943835,1.0,0.008497534359086447
42,9.749429984087295e-09,1e-08,1.3219411484660288e-06,0.9999772717169172,1.010394842724696,1.0,0.00756463327554629
43,9.771234984670185e-09,1e-08,1.4849682622544653e-06,0.9999812488069958,1.0089451788983679,1.0,0.00673415065775082
44,9.790874001038889e-09,1e-08,1.6681005372000593e-06,0.9999845528687997,1.0076220554214885,1.0,0.005994842503189408
45,9.808558796411223e-09,1e-08,1.873817422860383e-06,0.9999872506080124,1.0064151732617563,1.0,0.005336699231206312
46,9.82446480283188e-09,1e-08,2.1049041445120197e-06,0.9999894037266318,1.005316172032808,1.0,0.0047508101621027985
47,9.838761680189117e-09,1e-08,2.364489412645407e-06,0.9999910717853303,1.0043165725244159,1.0,0.004229242874389499
48,9.851600148707868e-09,1e-08,2.656087782946687e-06,0.9999923091669027,1.0034084754990948,1.0,0.003764935806792467
49,9.86312317728787e-09,1e-08,2.98364724028334e-06,0.9999931674062387,1.002583963604378,1.0,0.003351602650938841
50,9.873462162568569e-09,1e-08,3.351602650938841e-06,0.9999936938024023,1.0018362329238129,1.0,0.0029836472402833404
51,9.882729944145914e-09,1e-08,3.7649358067924677e-06,0.9999939330836835,1.0011587654914555,1.0,0.0026560877829466863
52,9.89103252110062e-09,1e-08,4.229242874389499e-06,0.9999939238725648,1.000545911580939,1.0,0.002364489412645407
53,9.898468845170212e-09,1e-08,4.750810162102798e-06,0.9999937031777996,0.9999916950976615,1.0,0.00210490414451202
54,9.905125126194059e-09,1e-08,5.336699231206308e-06,0.9999933053557716,0.9994910771651766,1.0,0.0018738174228603848
55,9.911082638966113e-09,1e-08,5.994842503189409e-06,0.9999927600624645,0.9990392186021095,1.0,0.0016681005372000592
56,9.916405701468897e-09,1e-08,6.734150657750821e-06,0.9999920948393475,0.9986312583969507,1.0,0.0014849682622544652
57,9.92116891769425e-09,1e-08,7.564633275546291e-06,0.9999913357185956,0.9982635562965384,1.0,0.0013219411484660288
58,9.925424915281961e-09,1e-08,8.497534359086439e-06,0.9999905028055673,0.9979326737373327,1.0,0.001176811952434999
59,9.929228972116818e-09,1e-08,9.545484566618338e-06,0.999989618496281,0.9976345158609867,1.0,0.001047615752789665
60,9.93262730717701e-09,1e-08,1.0722672220103232e-05,0.9999886975445565,0.9973662623165411,1.0,0.0009326033468832199
61,9.93566195253596e-09,1e-08,1.2045035402587824e-05,0.9999877588303137,0.997125409288665,1.0,0.0008302175681319744
62,9.938370256753299e-09,1e-08,1.3530477745798062e-05,0.9999868148558433,0.9969088325843378,1.0,0.0007390722033525783
63,9.940789783862143e-09,1e-08,1.5199110829529332e-05,0.9999858753784147,0.9967141574224972,1.0,0.0006579332246575682
64,9.942946945566185e-09,1e-08,1.7073526474706906e-05,0.9999849547952642,0.9965399748386918,1.0,0.0005857020818056666
65,9.94487307047526e-09,1e-08,1.917910261672489e-05,0.99998405397194,0.9963832976596122,1.0,0.0005214008287999684
66,9.94659031665941e-09,1e-08,2.1544346900318847e-05,0.9999831844392216,0.9962431433603701,1.0,0.0004641588833612777
67,9.948122162301358e-09,1e-08,2.4201282647943808e-05,0.9999823519656228,0.9961174986604124,1.0,0.0004132012400115339
68,9.949487731779882e-09,1e-08,2.7185882427329403e-05,0.9999815581216482,0.9960049847965865,1.0,0.0003678379771828634
69,9.950704544317612e-09,1e-08,3.0538555088334155e-05,0.9999808080106365,0.9959042021076433,1.0,0.00032745491628777284
70,9.95179104433693e-09,1e-08,3.4304692863149194e-05,0.9999801027577284,0.9958141168097249,1.0,0.0002915053062825176
71,9.95275840768247e-09,1e-08,3.8535285937105275e-05,0.9999794421243645,0.9957335089657516,1.0,0.00025950242113997375
72,9.95362052471898e-09,1e-08,4.328761281083057e-05,0.9999788290464692,0.9956615888991568,1.0,0.00023101297000831605
73,9.954388995239327e-09,1e-08,4.8626015800653536e-05,0.9999782576695238,0.9955971451207524,1.0,0.00020565123083486514
74,9.95507626339059e-09,1e-08,5.462277217684343e-05,0.9999777281555807,0.9955395990034468,1.0,0.00018307382802953677
75,9.955685715669748e-09,1e-08,6.13590727341317e-05,0.999977243738136,0.9954882328161482,1.0,0.0001629750834620645
76,9.956229699096853e-09,1e-08,6.892612104349695e-05,0.9999767981909247,0.9954422980885115,1.0,0.00014508287784959403
77,9.956713889869556e-09,1e-08,7.74263682681127e-05,0.999976388546403,0.9954013621560968,1.0,0.0001291549665014884
78,9.957145218504217e-09,1e-08,8.697490026177834e-05,0.9999760155527228,0.9953648875330847,1.0,0.00011497569953977356
79,9.957529995348488e-09,1e-08,9.770099572992247e-05,0.9999756774492784,0.9953320513077017,1.0,0.00010235310218990269
80,9.957871963495325e-09,1e-08,0.00010974987654930568,0.9999753708733659,0.9953033361117122,1.0,9.111627561154887e-05
81,9.95817875277194e-09,1e-08,0.0001232846739442066,0.9999750915376003,0.9952774819584009,1.0,8.111308307896872e-05
82,9.958448847801293e-09,1e-08,0.00013848863713938718,0.9999748400531786,0.995254031742758,1.0,7.220809018385471e-05
83,9.958690726509242e-09,1e-08,0.00015556761439304722,0.9999746112988042,0.9952335402272698,1.0,6.428073117284319e-05
84,9.958906456448006e-09,1e-08,0.0001747528400007683,0.999974408257141,0.9952150542782083,1.0,5.72236765935022e-05
85,9.959097196928441e-09,1e-08,0.00019630406500402726,0.9999742227772298,0.9951988359673716,1.0,5.094138014816375e-05
86,9.959269064098594e-09,1e-08,0.00022051307399030456,0.9999740562513079,0.9951841431010642,1.0,4.534878508128582e-05
87,9.959419824364554e-09,1e-08,0.0002477076355991709,0.9999739071873025,0.9951713323228998,1.0,4.037017258596558e-05
88,9.959554935130589e-09,1e-08,0.0002782559402207126,0.9999737721937372,0.9951597537976554,1.0,3.5938136638046256e-05
89,9.959676413440572e-09,1e-08,0.00031257158496882353,0.9999736476787195,0.9951492350468517,1.0,3.199267137797385e-05
90,9.959783278218065e-09,1e-08,0.00035111917342151277,0.9999735438283553,0.9951401771131251,1.0,2.8480358684358048e-05
91,9.959878772021007e-09,1e-08,0.00039442060594376563,0.9999734454096821,0.9951319519404422,1.0,2.5353644939701114e-05
92,9.95996342513129e-09,1e-08,0.00044306214575838776,0.9999733611595861,0.9951247340787851,1.0,2.2570197196339216e-05
93,9.960039016756838e-09,1e-08,0.0004977023564332114,0.9999732843277377,0.9951182843723121,1.0,2.0092330025650458e-05
94,9.960110610288213e-09,1e-08,0.0005590810182512223,0.99997321517723,0.9951121159981461,1.0,1.7886495290574353e-05
95,9.960166280306659e-09,1e-08,0.0006280291441834246,0.9999731550532314,0.9951073994030829,1.0,1.5922827933410938e-05
96,9.96022050587899e-09,1e-08,0.0007054802310718645,0.9999730962343333,0.9951027112266055,1.0,1.4174741629268048e-05
97,9.96026758098442e-09,1e-08,0.000792482898353917,0.9999730485788293,0.9950985930706432,1.0,1.261856883066021e-05
98,9.96031021496419e-09,1e-08,0.0008902150854450394,0.9999730054629818,0.9950954396954418,1.0,1.1233240329780264e-05
99,9.960348181624758e-09,1e-08,0.001,0.9999729627063046,0.9950918409547073,1.0,1e-05
100,3.942652241689705e-09,1e-08,1e-08,0.9995877898946853,1.1700031217641351,10.0,1.0
101,4.1738157234055095e-09,1e-08,1.1233240329780275e-08,0.9995920129955703,1.169449063154667,10.0,0.8902150854450386
102,4.40839132143971e-09,1e-08,1.2618568830660204e-08,0.9995982105840745,1.168154172411295,10.0,0.7924828983539174
103,4.645737711007916e-09,1e-08,1.4174741629268054e-08,0.9996069144469818,1.166055268360596,10.0,0.7054802310718643
104,4.884590347598371e-09,1e-08,1.5922827933410923e-08,0.9996171908756372,1.1632928384537988,10.0,0.6280291441834253
105,5.124582320851868e-09,1e-08,1.788649529057435e-08,0.9996302269290946,1.1597280963541332,10.0,0.5590810182512224
106,5.364282428258257e-09,1e-08,2.0092330025650475e-08,0.9996448143991908,1.1555511202340796,10.0,0.497702356433211
107,5.6028835043180365e-09,1e-08,2.2570197196339203e-08,0.9996611678093714,1.1507722610995592,10.0,0.44306214575838804
108,5.83980440115572e-09,1e-08,2.535364493970112e-08,0.999679731740014,1.1453608475978034,10.0,0.39442060594376555
109,6.073743111271449e-09,1e-08,2.8480358684358016e-08,0.9996995152452928,1.1394856696131541,10.0,0.35111917342151316
110,6.303886349921105e-09,1e-08,3.199267137797384e-08,0.9997205094933507,1.133188876565335,10.0,0.3125715849688236
111,6.529843618049313e-09,1e-08,3.593813663804628e-08,0.9997430040534371,1.1264508452463857,10.0,0.2782559402207124
112,6.750660788391184e-09,1e-08,4.0370172585965546e-08,0.9997663524323057,1.119384713057405,10.0,0.24770763559917108
113,6.965547816258454e-09,1e-08,4.534878508128582e-08,0.9997900574857638,1.112081455308335,10.0,0.22051307399030456
114,7.173942814472792e-09,1e-08,5.094138014816379e-08,0.9998138180252666,1.1045915823861194,10.0,0.19630406500402708
115,7.375343601022035e-09,1e-08,5.7223676593502175e-08,0.9998372432274686,1.096973181042906,10.0,0.17475284000076838
116,7.56964294789281e-09,1e-08,6.428073117284321e-08,0.9998601863496973,1.0892279204065811,10.0,0.1555676143930472
117,7.756325734782625e-09,1e-08,7.220809018385464e-08,0.9998819628546807,1.0814444962788525,10.0,0.1384886371393873
118,7.935013800230016e-09,1e-08,8.11130830789687e-08,0.9999020055833708,1.0736838828654849,10.0,0.12328467394420663
119,8.105526886179039e-09,1e-08,9.111627561154892e-08,0.9999198250185043,1.0659888612026618,10.0,0.10974987654930562
120,8.267761407711673e-09,1e-08,1.0235310218990263e-07,0.9999349372625356,1.058396838488578,10.0,0.09770099572992252
121,8.42169580014169e-09,1e-08,1.1497569953977356e-07,0.999946882881903,1.0509360613063612,10.0,0.08697490026177834
122,8.567333971691876e-09,1e-08,1.291549665014884e-07,0.9999551929537752,1.0436416032594096,10.0,0.0774263682681127
123,8.704764511384247e-09,1e-08,1.4508287784959396e-07,0.9999594494423372,1.0365346461473506,10.0,0.06892612104349698
124,8.834182102494734e-09,1e-08,1.629750834620644e-07,0.9999593003228404,1.0296295967051932,10.0,0.061359072734131735
125,8.955798535559587e-09,1e-08,1.830738280295368e-07,0.9999544480306851,1.0229428539723284,10.0,0.05462277217684342
126,9.069726717726873e-09,1e-08,2.0565123083486517e-07,0.999944495985967,1.0164965835451774,10.0,0.04862601580065353
127,9.176375078701869e-09,1e-08,2.3101297000831593e-07,0.9999293508060378,1.0102852823364818,10.0,0.04328761281083059
128,9.275872336838334e-09,1e-08,2.595024211399736e-07,0.9999087034687576,1.0043314505664114,10.0,0.0385352859371053
129,9.36854287963187e-09,1e-08,2.915053062825176e-07,0.999882425614289,0.9986339618993424,10.0,0.03430469286314919
130,9.454688733265423e-09,1e-08,3.274549162877728e-07,0.9998504279651103,0.9931969998003537,10.0,0.030538555088334158
131,9.534618878072362e-09,1e-08,3.6783797718286325e-07,0.9998126772739867,0.988020648745461,10.0,0.027185882427329413
132,9.608642593806133e-09,1e-08,4.132012400115337e-07,0.9997691550500352,0.9831030639981362,10.0,0.02420128264794382
133,9.677128361432938e-09,1e-08,4.64158883361278e-07,0.9997199242358129,0.9784365331549084,10.0,0.021544346900318832
134,9.740359339183595e-09,1e-08,5.214008287999684e-07,0.9996650717146438,0.9740195707334869,10.0,0.01917910261672489
135,9.798680805016463e-09,1e-08,5.857020818056667e-07,0.9996047335588525,0.9698435092230653,10.0,0.017073526474706904
136,9.852355882013128e-09,1e-08,6.579332246575679e-07,0.9995390481288479,0.9659074308482375,10.0,0.01519911082952934
137,9.901745652239215e-09,1e-08,7.390722033525779e-07,0.9994682237583301,0.962196428408098,10.0,0.013530477745798068
138,9.94709776724085e-09,1e-08,8.302175681319744e-07,0.9993924097663617,0.9587059976542773,10.0,0.012045035402587823
139,9.98870999496731e-09,1e-08,9.326033468832199e-07,0.9993119082367754,0.9554279186128718,10.0,0.010722672220103232
140,1.0026842976699396e-08,1e-08,1.0476157527896652e-06,0.9992268730961451,0.9523523332658838,10.0,0.009545484566618337
141,1.0061784079635e-08,1e-08,1.1768119524349978e-06,0.9991377078585625,0.9494684893837133,10.0,0.008497534359086447
142,1.0093746809128796e-08,1e-08,1.3219411484660288e-06,0.9990445282733265,0.9467688246801059,10.0,0.00756463327554629
143,1.012293385862209e-08,1e-08,1.4849682622544653e-06,0.9989477540458326,0.9442483963330169,10.0,0.00673415065775082
144,1.0149610021830949e-08,1e-08,1.6681005372000593e-06,0.9988476377528732,0.9418926678042301,10.0,0.005994842503189408
145,1.0173939943598264e-08,1e-08,1.873817422860383e-06,0.9987444852101731,0.9396962261927521,10.0,0.005336699231206312
146,1.019610757215494e-08,1e-08,2.1049041445120197e-06,0.998638635927369,0.9376508226666633,10.0,0.0047508101621027985
147,1.0216315932894812e-08,1e-08,2.364489412645407e-06,0.9985304219110362,0.9357465455176961,10.0,0.004229242874389499
148,1.0234705505529088e-08,1e-08,2.656087782946687e-06,0.9984202071102831,0.9339769103441998,10.0,0.003764935806792467
149,1.0251440136409413e-08,1e-08,2.98364724028334e-06,0.9983083792623172,0.9323333216108163,10.0,0.003351602650938841
150,1.0266646498096853e-08,1e-08,3.351602650938841e-06,0.9981952573766463,0.930809227307111,10.0,0.0029836472402833404
151,1.0280463829484314e-08,1e-08,3.7649358067924677e-06,0.9980812992934075,0.9293970274225382,10.0,0.0026560877829466863
152,1.029299344007626e-08,1e-08,4.229242874389499e-06,0.9979669511433686,0.9280921696868399,10.0,0.002364489412645407
153,1.0304371507450982e-08,1e-08,4.750810162102798e-06,0.9978525299384062,0.9268847122322336,10.0,0.00210490414451202
154,1.0314685238932664e-08,1e-08,5.336699231206308e-06,0.9977385255989158,0.9257700102593202,10.0,0.0018738174228603848
155,1.0324033705394871e-08,1e-08,5.994842503189409e-06,0.9976253787508006,0.9247421781162658,10.0,0.0016681005372000592
156,1.033251602067166e-08,1e-08,6.734150657750821e-06,0.9975135295397429,0.9237942047471371,10.0,0.0014849682622544652
157,1.0340165981329414e-08,1e-08,7.564633275546291e-06,0.9974034045325937,0.9229247963288186,10.0,0.0013219411484660288
158,1.0347069328379479e-08,1e-08,8.497534359086439e-06,0.9972954975764693,0.9221278845724123,10.0,0.001176811952434999
159,1.0353344937777862e-08,1e-08,9.545484566618338e-06,0.997190121591165,0.9213937880159598,10.0,0.001047615752789665
160,1.035898905822288e-08,1e-08,1.0722672220103232e-05,0.997087710196683,0.9207230455996589,10.0,0.0009326033468832199
161,1.036407784680255e-08,1e-08,1.2045035402587824e-05,0.9969885906211857,0.9201103718770026,10.0,0.0008302175681319744
162,1.0368675388214672e-08,1e-08,1.3530477745798062e-05,0.996893221274503,0.9195504561062862,10.0,0.0007390722033525783
163,1.0372811770012e-08,1e-08,1.5199110829529332e-05,0.9968017557328421,0.9190406127436664,10.0,0.0006579332246575682
164,1.0376526215997637e-08,1e-08,1.7073526474706906e-05,0.9967143350471099,0.9185768355395677,10.0,0.0005857020818056666
165,1.0379891381966359e-08,1e-08,1.917910261672489e-05,0.9966312891452438,0.9181528347123367,10.0,0.0005214008287999684
166,1.0382901032655654e-08,1e-08,2.1544346900318847e-05,0.996552771897438,0.9177700846246799,10.0,0.0004641588833612777
167,1.0385608670701046e-08,1e-08,2.4201282647943808e-05,0.9964787512511156,0.9174225557611094,10.0,0.0004132012400115339
168,1.0388057137810323e-08,1e-08,2.7185882427329403e-05,0.9964092832434298,0.9171062104452266,10.0,0.0003678379771828634
169,1.0390217386638658e-08,1e-08,3.0538555088334155e-05,0.9963444379859838,0.9168236573497963,10.0,0.00032745491628777284
170,1.0392175870443448e-08,1e-08,3.4304692863149194e-05,0.9962839787254254,0.9165664824904217,10.0,0.0002915053062825176
171,1.0393923871941503e-08,1e-08,3.8535285937105275e-05,0.9962279354319843,0.9163357792382397,10.0,0.00025950242113997375
172,1.0395507884851702e-08,1e-08,4.328761281083057e-05,0.9961760689873533,0.9161251615723401,10.0,0.00023101297000831605
173,1.0396896653498386e-08,1e-08,4.8626015800653536e-05,0.9961283701632268,0.9159387942964623,10.0,0.00020565123083486514
174,1.0398166323023641e-08,1e-08,5.462277217684343e-05,0.9960844460326143,0.9157689098755256,10.0,0.00018307382802953677
175,1.0399286052155186e-08,1e-08,6.13590727341317e-05,0.996044237316079,0.9156170069429975,10.0,0.0001629750834620645
176,1.0400288220432348e-08,1e-08,6.892612104349695e-05,0.9960074751713861,0.915480980423529,10.0,0.00014508287784959403
177,1.0401190612305022e-08,1e-08,7.74263682681127e-05,0.9959740267421814,0.9153585386422114,10.0,0.0001291549665014884
178,1.0402002865790532e-08,1e-08,8.697490026177834e-05,0.9959435995206977,0.9152478492953691,10.0,0.00011497569953977356
179,1.0402724754438972e-08,1e-08,9.770099572992247e-05,0.9959159755176699,0.9151491641129795,10.0,0.00010235310218990269
180,1.040336809565453e-08,1e-08,0.00010974987654930568,0.9958909329166167,0.915061159859405,10.0,9.111627561154887e-05
181,1.0403935866408372e-08,1e-08,0.0001232846739442066,0.9958683168454833,0.9149833050216525,10.0,8.111308307896872e-05
182,1.0404450785590912e-08,1e-08,0.00013848863713938718,0.9958478729674769,0.9149118969888245,10.0,7.220809018385471e-05
183,1.0404903505340265e-08,1e-08,0.00015556761439304722,0.9958293850510155,0.9148489313974778,10.0,6.428073117284319e-05
184,1.0405308119009572e-08,1e-08,0.0001747528400007683,0.9958128426397312,0.9147929647072597,10.0,5.72236765935022e-05
185,1.0405683746817194e-08,1e-08,0.00019630406500402726,0.9957979756084105,0.9147421236737632,10.0,5.094138014816375e-05
186,1.0406000735246438e-08,1e-08,0.00022051307399030456,0.9957845379886057,0.9146972152156069,10.0,4.534878508128582e-05
187,1.0406289207308927e-08,1e-08,0.0002477076355991709,0.9957725080339007,0.9146571852221353,10.0,4.037017258596558e-05
188,1.0406533752170945e-08,1e-08,0.0002782559402207126,0.9957617015635132,0.9146228995685893,10.0,3.5938136638046256e-05
189,1.0406773140488035e-08,1e-08,0.00031257158496882353,0.9957520154962463,0.9145900497785154,10.0,3.199267137797385e-05
190,1.0406979707113102e-08,1e-08,0.00035111917342151277,0.9957433504365474,0.9145612629729748,10.0,2.8480358684358048e-05
191,1.0407160159590167e-08,1e-08,0.00039442060594376563,0.9957356358997501,0.9145356632587454,10.0,2.5353644939701114e-05
192,1.0407321116521115e-08,1e-08,0.00044306214575838776,0.9957286868740919,0.9145133244306969,10.0,2.2570197196339216e-05
193,1.040746560721695e-08,1e-08,0.0004977023564332114,0.995722446011629,0.9144928916076298,10.0,2.0092330025650458e-05
194,1.0407589003765934e-08,1e-08,0.0005590810182512223,0.9957169037379143,0.9144757138668603,10.0,1.7886495290574353e-05
195,1.0407697476938452e-08,1e-08,0.0006280291441834246,0.9957120313993971,0.914460449057737,10.0,1.5922827933410938e-05
196,1.0407803150793583e-08,1e-08,0.0007054802310718645,0.9957076070263642,0.9144458606953216,10.0,1.4174741629268048e-05
197,1.0407901211858873e-08,1e-08,0.000792482898353917,0.995703633193531,0.9144323766645766,10.0,1.261856883066021e-05
198,1.0407979324707742e-08,1e-08,0.0008902150854450394,0.9957001450139007,0.9144215143439319,10.0,1.1233240329780264e-05
199,1.0408039418252297e-08,1e-08,0.001,0.9956969995033189,0.9144122874525669,10.0,1e-05
200,5.440481373279427e-09,1e-08,1e-08,0.9895807250127221,0.8346465720677598,60.0,1.0
201,5.761786613264708e-09,1e-08,1.1233240329780275e-08,0.9898452875120735,0.8346753446142033,60.0,0.8902150854450386
202,6.093306846273622e-09,1e-08,1.2618568830660204e-08,0.9900978457129559,0.8338127801429168,60.0,0.7924828983539174
203,6.433895202155509e-09,1e-08,1.4174741629268054e-08,0.9903355122447055,0.8321129666645366,60.0,0.7054802310718643
204,6.783610486996037e-09,1e-08,1.5922827933410923e-08,0.9905615161085185,0.8295721584938863,60.0,0.6280291441834253
205,7.14137207510381e-09,1e-08,1.788649529057435e-08,0.9907735240551323,0.8262282893124459,60.0,0.5590810182512224
206,7.507534135818276e-09,1e-08,2.0092330025650475e-08,0.9909743920800332,0.8221571715261183,60.0,0.497702356433211
207,7.88051134919206e-09,1e-08,2.2570197196339203e-08,0.9911617734289853,0.817388265174905,60.0,0.44306214575838804
208,8.260223149808015e-09,1e-08,2.535364493970112e-08,0.9913352850346655,0.8119742821518227,60.0,0.39442060594376555
209,8.646386091544494e-09,1e-08,2.8480358684358016e-08,0.9914962591154519,0.8059530720228139,60.0,0.35111917342151316
210,9.037667085905778e-09,1e-08,3.199267137797384e-08,0.9916421090749272,0.799421449586254,60.0,0.3125715849688236
211,9.434091395896994e-09,1e-08,3.593813663804628e-08,0.9917725628369151,0.7923900459740958,60.0,0.2782559402207124
212,9.834467504385774e-09,1e-08,4.0370172585965546e-08,0.9918859952119238,0.7849487264711591,60.0,0.24770763559917108
213,1.0239299555450199e-08,1e-08,4.534878508128582e-08,0.991982106493818,0.7771511237720884,60.0,0.22051307399030456
214,1.0647069973483579e-08,1e-08,5.094138014816379e-08,0.9920582519405676,0.7690586781787428,60.0,0.19630406500402708
215,1.1057516116784416e-08,1e-08,5.7223676593502175e-08,0.9921128813861391,0.7607035851185413,60.0,0.17475284000076838
216,1.1469845612721134e-08,1e-08,6.428073117284321e-08,0.9921435945293304,0.7521494094097265,60.0,0.1555676143930472
217,1.1883994577272949e-08,1e-08,7.220809018385464e-08,0.992149204127173,0.7434365546016855,60.0,0.1384886371393873
218,1.2299727010710573e-08,1e-08,8.11130830789687e-08,0.9921277315339637,0.7346206733565314,60.0,0.12328467394420663
219,1.2715910554519263e-08,1e-08,9.111627561154892e-08,0.9920755918574078,0.7257407671171441,60.0,0.10974987654930562
220,1.3132390074465932e-08,1e-08,1.0235310218990263e-07,0.9919908598287618,0.7168111986720449,60.0,0.09770099572992252
221,1.3549503598057895e-08,1e-08,1.1497569953977356e-07,0.9918723357638893,0.7078970338448881,60.0,0.08697490026177834
222,1.3965686771990783e-08,1e-08,1.291549665014884e-07,0.9917147569342134,0.6989945162282944,60.0,0.0774263682681127
223,1.4381572381030181e-08,1e-08,1.4508287784959396e-07,0.9915175784071539,0.6901447199560982,60.0,0.06892612104349698
224,1.47961982864437e-08,1e-08,1.629750834620644e-07,0.9912771002112133,0.6813634077486097,60.0,0.061359072734131735
225,1.5210327861621115e-08,1e-08,1.830738280295368e-07,0.9909913427327546,0.6726755040882544,60.0,0.05462277217684342
226,1.562306238259762e-08,1e-08,2.0565123083486517e-07,0.9906572689622444,0.6640860186130081,60.0,0.04862601580065353
227,1.6033795959588142e-08,1e-08,2.3101297000831593e-07,0.9902710152168915,0.6556086659349164,60.0,0.04328761281083059
228,1.6443471610580403e-08,1e-08,2.595024211399736e-07,0.9898321023360808,0.6472639670528864,60.0,0.0385352859371053
229,1.685183006910311e-08,1e-08,2.915053062825176e-07,0.9893376557498758,0.6390601534987415,60.0,0.03430469286314919
230,1.7257951283262772e-08,1e-08,3.274549162877728e-07,0.9887832195602303,0.6309890565630142,60.0,0.030538555088334158
231,1.7662650531389185e-08,1e-08,3.6783797718286325e-07,0.9881683043417114,0.6230685650554465,60.0,0.027185882427329413
232,1.8065279666579466e-08,1e-08,4.132012400115337e-07,0.9874899156893627,0.6152996146217035,60.0,0.02420128264794382
233,1.8466180949118307e-08,1e-08,4.64158883361278e-07,0.9867466052575421,0.6076887261394134,60.0,0.021544346900318832
234,1.8864749291795184e-08,1e-08,5.214008287999684e-07,0.9859344707905775,0.6002261944718692,60.0,0.01917910261672489
235,1.9262077309221522e-08,1e-08,5.857020818056667e-07,0.9850543807707849,0.5929290507167503,60.0,0.017073526474706904
236,1.965656283891364e-08,1e-08,6.579332246575679e-07,0.9841012503979837,0.5857810080176873,60.0,0.01519911082952934
237,2.004960658299851e-08,1e-08,7.390722033525779e-07,0.9830768810832952,0.5787974333645695,60.0,0.013530477745798068
238,2.0440618172396237e-08,1e-08,8.302175681319744e-07,0.9819791372328213,0.5719762810491258,60.0,0.012045035402587823
239,2.08297173454348e-08,1e-08,9.326033468832199e-07,0.9808069053813879,0.5653117313470559,60.0,0.010722672220103232
240,2.121691240482298e-08,1e-08,1.0476157527896652e-06,0.9795594451637426,0.5588098222185006,60.0,0.009545484566618337
241,2.160191603660649e-08,1e-08,1.1768119524349978e-06,0.9782370343466109,0.5524686009180855,60.0,0.008497534359086447
242,2.198375790079481e-08,1e-08,1.3219411484660288e-06,0.9768380295922122,0.5462804739369139,60.0,0.00756463327554629
243,2.236422482884555e-08,1e-08,1.4849682622544653e-06,0.9753659798236878,0.5402604728958064,60.0,0.00673415065775082
244,2.2741445727076874e-08,1e-08,1.6681005372000593e-06,0.9738194124036968,0.5343981330817081,60.0,0.005994842503189408
245,2.311597751316407e-08,1e-08,1.873817422860383e-06,0.9722015784811917,0.5287009683443191,60.0,0.005336699231206312
246,2.3486612520393176e-08,1e-08,2.1049041445120197e-06,0.9705113853163075,0.5231606569758303,60.0,0.0047508101621027985
247,2.385475328438518e-08,1e-08,2.364489412645407e-06,0.9687570483029272,0.5177956117420751,60.0,0.004229242874389499
248,2.421755473780869e-08,1e-08,2.656087782946687e-06,0.9669365675141334,0.5125880900574593,60.0,0.003764935806792467
249,2.457644444263773e-08,1e-08,2.98364724028334e-06,0.9650577930457153,0.5075518808955398,60.0,0.003351602650938841
250,2.4931104853624306e-08,1e-08,3.351602650938841e-06,0.9631265860222682,0.5026923569487955,60.0,0.0029836472402833404
251,2.5279653700693458e-08,1e-08,3.7649358067924677e-06,0.9611461563493202,0.4980019447133614,60.0,0.0026560877829466863
252,2.5622329237490865e-08,1e-08,4.229242874389499e-06,0.9591248107080423,0.4934882267926756,60.0,0.002364489412645407
253,2.595801833557973e-08,1e-08,4.750810162102798e-06,0.9570697470980131,0.4891547002783362,60.0,0.00210490414451202
254,2.628666866875403e-08,1e-08,5.336699231206308e-06,0.9549889822348301,0.4850014396650192,60.0,0.0018738174228603848
255,2.660657070970459e-08,1e-08,5.994842503189409e-06,0.9528919062402462,0.4810310337743277,60.0,0.0016681005372000592
256,2.6918190553813485e-08,1e-08,6.734150657750821e-06,0.9507885264625461,0.4772439113523202,60.0,0.0014849682622544652
257,2.721987967134605e-08,1e-08,7.564633275546291e-06,0.9486877546168744,0.4736424361831418,60.0,0.0013219411484660288
258,2.7511405838937503e-08,1e-08,8.497534359086439e-06,0.9466008681287951,0.4702257778645812,60.0,0.001176811952434999
259,2.779261623456304e-08,1e-08,9.545484566618338e-06,0.9445385691101922,0.4669977296579903,60.0,0.001047615752789665
260,2.8061896642867874e-08,1e-08,1.0722672220103232e-05,0.9425098326800215,0.46395116851883206,60.0,0.0009326033468832199
261,2.8319708039818633e-08,1e-08,1.2045035402587824e-05,0.9405253987229956,0.46108870620732945,60.0,0.0008302175681319744
262,2.8564888728608853e-08,1e-08,1.3530477745798062e-05,0.9385942827686189,0.45840578984704144,60.0,0.0007390722033525783
263,2.8797576987154585e-08,1e-08,1.5199110829529332e-05,0.9367249124071382,0.45589731086621643,60.0,0.0006579332246575682
264,2.9017377524970002e-08,1e-08,1.7073526474706906e-05,0.9349238475979197,0.4535600994824936,60.0,0.0005857020818056666
265,2.9224670012430608e-08,1e-08,1.917910261672489e-05,0.9331992551117892,0.4513912737364102,60.0,0.0005214008287999684
266,2.9417903465148435e-08,1e-08,2.1544346900318847e-05,0.9315522595882736,0.449377301135842,60.0,0.0004641588833612777
267,2.9600496509544802e-08,1e-08,2.4201282647943808e-05,0.929994253946525,0.44752532444864285,60.0,0.0004132012400115339
268,2.9769128682356214e-08,1e-08,2.7185882427329403e-05,0.928520686292216,0.44581902358301234,60.0,0.0003678379771828634
269,2.9925943658325936e-08,1e-08,3.0538555088334155e-05,0.9271353714821321,0.44424735462438203,60.0,0.00032745491628777284
270,3.007096492966347e-08,1e-08,3.4304692863149194e-05,0.9258389407606938,0.442808014279091,60.0,0.0002915053062825176
271,3.020486304272128e-08,1e-08,3.8535285937105275e-05,0.9246313841139785,0.44149250846695975,60.0,0.00025950242113997375
272,3.0328150913795787e-08,1e-08,4.328761281083057e-05,0.9235089130676231,0.44029262466089236,60.0,0.00023101297000831605
273,3.044069829340563e-08,1e-08,4.8626015800653536e-05,0.9224706915305125,0.43919861186202874,60.0,0.00020565123083486514
274,3.0544211027238194e-08,1e-08,5.462277217684343e-05,0.9215140232312122,0.43820745095745517,60.0,0.00018307382802953677
275,3.063841479858051e-08,1e-08,6.13590727341317e-05,0.920635177806776,0.4373083934175647,60.0,0.0001629750834620645
276,3.072446232252843e-08,1e-08,6.892612104349695e-05,0.9198299994267831,0.43649550467588144,60.0,0.00014508287784959403
277,3.0802560456154155e-08,1e-08,7.74263682681127e-05,0.9190938415346097,0.4357602054831578,60.0,0.0001291549665014884
278,3.087302646090892e-08,1e-08,8.697490026177834e-05,0.9184220709422465,0.4350954584709514,60.0,0.00011497569953977356
279,3.093655412407127e-08,1e-08,9.770099572992247e-05,0.91781045763731,0.43449458727423756,60.0,0.00010235310218990269
280,3.0994687716731536e-08,1e-08,0.00010974987654930568,0.9172574478965808,0.43395799742812463,60.0,9.111627561154887e-05
281,3.104699120039054e-08,1e-08,0.0001232846739442066,0.9167561950500543,0.43347395542541617,60.0,8.111308307896872e-05
282,3.109387285857006e-08,1e-08,0.00013848863713938718,0.9163025213503386,0.43303916900732814,60.0,7.220809018385471e-05
283,3.1135318014669495e-08,1e-08,0.00015556761439304722,0.9158916231552734,0.4326438088734568,60.0,6.428073117284319e-05
284,3.1174101204440224e-08,1e-08,0.0001747528400007683,0.9155239248830669,0.4322978221480058,60.0,5.72236765935022e-05
285,3.120849896897041e-08,1e-08,0.00019630406500402726,0.9151916555623035,0.4319849274209818,60.0,5.094138014816375e-05
286,3.123885739152523e-08,1e-08,0.00022051307399030456,0.9148922811299879,0.4317031327661801,60.0,4.534878508128582e-05
287,3.126640833349741e-08,1e-08,0.0002477076355991709,0.9146245175571375,0.43145260385160883,60.0,4.037017258596558e-05
288,3.129079911984822e-08,1e-08,0.0002782559402207126,0.914382868248539,0.4312274231846855,60.0,3.5938136638046256e-05
289,3.1313166569100503e-08,1e-08,0.00031257158496882353,0.9141674412565002,0.431027331338049,60.0,3.199267137797385e-05
290,3.133245914874669e-08,1e-08,0.00035111917342151277,0.9139729289707749,0.4308460291465807,60.0,2.8480358684358048e-05
291,3.135056030196294e-08,1e-08,0.00039442060594376563,0.9138006335794502,0.43068725632305027,60.0,2.5353644939701114e-05
292,3.1365997504978385e-08,1e-08,0.00044306214575838776,0.9136448074722423,0.4305430750999277,60.0,2.2570197196339216e-05
293,3.138035837768074e-08,1e-08,0.0004977023564332114,0.913506778364796,0.43041730798327416,60.0,2.0092330025650458e-05
294,3.139319276351648e-08,1e-08,0.0005590810182512223,0.9133833440770371,0.43030283983549006,60.0,1.7886495290574353e-05
295,3.140398005194279e-08,1e-08,0.0006280291441834246,0.9132716312736124,0.43020050374419566,60.0,1.5922827933410938e-05
296,3.141407163670272e-08,1e-08,0.0007054802310718645,0.9131728113055517,0.4301097312590548,60.0,1.4174741629268048e-05
297,3.142297571900697e-08,1e-08,0.000792482898353917,0.9130849056261044,0.4300291415304989,60.0,1.261856883066021e-05
298,3.143028197258888e-08,1e-08,0.0008902150854450394,0.9130042587301928,0.4299531078827842,60.0,1.1233240329780264e-05
299,3.143824563180557e-08,1e-08,0.001,0.912935508334849,0.4298930985794851,60.0,1e-05


==> simulation/fig_reciprocal/parameter_sweep_invivo.csv <==
,C50,KD1,KD2,cod,gamma,k_dissD,muD
0,1.7954272176322394e-07,1e-08,1e-08,0.9999925089476731,15.16678790344283,1.0,1.0
1,1.9027646104440666e-07,1e-08,1.1233240329780275e-08,0.9999923449136924,15.14359929370996,1.0,0.8902150854450386
2,2.0159423738045145e-07,1e-08,1.2618568830660204e-08,0.9999920749217853,15.108300510433903,1.0,0.7924828983539174
3,2.135671111906165e-07,1e-08,1.4174741629268054e-08,0.9999906587286047,15.039019096636926,1.0,0.7054802310718643
4,2.2609017607118035e-07,1e-08,1.5922827933410923e-08,0.99999061479953,14.901569568299779,1.0,0.6280291441834253
5,2.392832500286459e-07,1e-08,1.788649529057435e-08,0.999989436147256,14.755084215769458,1.0,0.5590810182512224
6,2.5313926879917214e-07,1e-08,2.0092330025650475e-08,0.9999877635146655,14.564756158887901,1.0,0.497702356433211
7,2.676211807627587e-07,1e-08,2.2570197196339203e-08,0.999985521940505,14.322873186488502,1.0,0.44306214575838804
8,2.8270173826741996e-07,1e-08,2.535364493970112e-08,0.9999825591690538,14.033505594152508,1.0,0.39442060594376555
9,2.983498459562809e-07,1e-08,2.8480358684358016e-08,0.9999782743239647,13.684895129576915,1.0,0.35111917342151316
10,3.1447115825626294e-07,1e-08,3.199267137797384e-08,0.9999721762119145,13.286639073108455,1.0,0.3125715849688236
11,3.309263033421807e-07,1e-08,3.593813663804628e-08,0.9999636613985013,12.817900060685892,1.0,0.2782559402207124
12,3.474155927918538e-07,1e-08,4.0370172585965546e-08,0.9999545791674413,12.279448814355467,1.0,0.24770763559917108
13,3.638132567048394e-07,1e-08,4.534878508128582e-08,0.9999403198832618,11.68118280307408,1.0,0.22051307399030456
14,3.7967688407023014e-07,1e-08,5.094138014816379e-08,0.9999209601279896,11.011138988951625,1.0,0.19630406500402708
15,3.9444560479720155e-07,1e-08,5.7223676593502175e-08,0.9998959012181284,10.285139393661927,1.0,0.17475284000076838
16,4.074901875592956e-07,1e-08,6.428073117284321e-08,0.9998628500503625,9.509558062294877,1.0,0.1555676143930472
17,4.1802397505551126e-07,1e-08,7.220809018385464e-08,0.9998195913687072,8.695264943069589,1.0,0.1384886371393873
18,4.249668283165831e-07,1e-08,8.11130830789687e-08,0.9997686436587507,7.8660112185171975,1.0,0.12328467394420663
19,4.2719222489130267e-07,1e-08,9.111627561154892e-08,0.9997141130710492,7.055125283905112,1.0,0.10974987654930562
20,4.2363014862394617e-07,1e-08,1.0235310218990263e-07,0.9996687136468112,6.289123576809796,1.0,0.09770099572992252
21,4.135184722290679e-07,1e-08,1.1497569953977356e-07,0.9996535153806085,5.607124529228272,1.0,0.08697490026177834
22,3.966686332249257e-07,1e-08,1.291549665014884e-07,0.9996889248842796,5.0417189637361846,1.0,0.0774263682681127
23,3.7417749619967415e-07,1e-08,1.4508287784959396e-07,0.9997669863754106,4.615797253054619,1.0,0.06892612104349698
24,3.47988455243505e-07,1e-08,1.629750834620644e-07,0.9998657695961748,4.333407329492169,1.0,0.061359072734131735
25,3.205502527200384e-07,1e-08,1.830738280295368e-07,0.9999436067901014,4.188342380350228,1.0,0.05462277217684342
26,2.939689323630412e-07,1e-08,2.0565123083486517e-07,0.9999855727512496,4.161369393640199,1.0,0.04862601580065353
27,2.6990591736383133e-07,1e-08,2.3101297000831593e-07,0.9999967263157336,4.230465211117268,1.0,0.04328761281083059
28,2.490204973739098e-07,1e-08,2.595024211399736e-07,0.9999944272391488,4.364156358776315,1.0,0.0385352859371053
29,2.3131003869841917e-07,1e-08,2.915053062825176e-07,0.9999916161282629,4.537589720002087,1.0,0.03430469286314919
30,2.166107155750162e-07,1e-08,3.274549162877728e-07,0.9999912181349764,4.730242284978547,1.0,0.030538555088334158
31,2.0440707728942023e-07,1e-08,3.6783797718286325e-07,0.9999931919507852,4.929401590921293,1.0,0.027185882427329413
32,1.9421592466679758e-07,1e-08,4.132012400115337e-07,0.9999952805333806,5.124057706830088,1.0,0.02420128264794382
33,1.8576603368990747e-07,1e-08,4.64158883361278e-07,0.9999971210553205,5.311798616861976,1.0,0.021544346900318832
34,1.7870944413819375e-07,1e-08,5.214008287999684e-07,0.9999982646141639,5.489479609160597,1.0,0.01917910261672489
35,1.7280614284335003e-07,1e-08,5.857020818056667e-07,0.99999883547955,5.654679089815114,1.0,0.017073526474706904
36,1.6776906448695632e-07,1e-08,6.579332246575679e-07,0.9999988491091814,5.802798510371211,1.0,0.01519911082952934
37,1.6350035512085817e-07,1e-08,7.390722033525779e-07,0.9999983410920392,5.938300913098382,1.0,0.013530477745798068
38,1.598787374983663e-07,1e-08,8.302175681319744e-07,0.9999975109839045,6.0613909716997005,1.0,0.012045035402587823
39,1.5669050070185944e-07,1e-08,9.326033468832199e-07,0.9999970596038633,6.168595841291637,1.0,0.010722672220103232
40,1.539711854409598e-07,1e-08,1.0476157527896652e-06,0.9999963652503174,6.264648592973222,1.0,0.009545484566618337
41,1.516606144896401e-07,1e-08,1.1768119524349978e-06,0.9999951529639631,6.361334151468561,1.0,0.008497534359086447
42,1.4965538824750989e-07,1e-08,1.3219411484660288e-06,0.9999939535158339,6.437540459471546,1.0,0.00756463327554629
43,1.4789105990109693e-07,1e-08,1.4849682622544653e-06,0.9999933351524395,6.507239735195356,1.0,0.00673415065775082
44,1.4634213152497143e-07,1e-08,1.6681005372000593e-06,0.999992320783865,6.57253810643161,1.0,0.005994842503189408
45,1.4498887363565444e-07,1e-08,1.873817422860383e-06,0.999991630359426,6.629856806736542,1.0,0.005336699231206312
46,1.4380038347971527e-07,1e-08,2.1049041445120197e-06,0.9999909080814857,6.68134621193757,1.0,0.0047508101621027985
47,1.4275328764107947e-07,1e-08,2.364489412645407e-06,0.9999901936660863,6.7277985255977,1.0,0.004229242874389499
48,1.4181308365871374e-07,1e-08,2.656087782946687e-06,0.9999897708245382,6.771081370690067,1.0,0.003764935806792467
49,1.4097024419448047e-07,1e-08,2.98364724028334e-06,0.9999897704495624,6.806512128419343,1.0,0.003351602650938841
50,1.4025331602581347e-07,1e-08,3.351602650938841e-06,0.9999892695235715,6.8402476393183775,1.0,0.0029836472402833404
51,1.3964925767187502e-07,1e-08,3.7649358067924677e-06,0.999988396518588,6.869529059124173,1.0,0.0026560877829466863
52,1.3905514991614494e-07,1e-08,4.229242874389499e-06,0.9999886736803896,6.88802257324285,1.0,0.002364489412645407
53,1.3859166259282917e-07,1e-08,4.750810162102798e-06,0.9999879800984791,6.9110615064078225,1.0,0.00210490414451202
54,1.3816776825185265e-07,1e-08,5.336699231206308e-06,0.9999876674670701,6.931133816997773,1.0,0.0018738174228603848
55,1.3775670375061166e-07,1e-08,5.994842503189409e-06,0.9999878904486716,6.9483157678961796,1.0,0.0016681005372000592
56,1.3742549443378642e-07,1e-08,6.734150657750821e-06,0.9999873138610584,6.960413996774985,1.0,0.0014849682622544652
57,1.3713964154786707e-07,1e-08,7.564633275546291e-06,0.9999867954008463,6.977546336131521,1.0,0.0013219411484660288
58,1.3686004194527658e-07,1e-08,8.497534359086439e-06,0.9999869192837091,6.991183232685057,1.0,0.001176811952434999
59,1.366296765767165e-07,1e-08,9.545484566618338e-06,0.9999864721627789,7.001909749814674,1.0,0.001047615752789665
60,1.3642813304410166e-07,1e-08,1.0722672220103232e-05,0.999985859437193,7.006699490465217,1.0,0.0009326033468832199
61,1.3625055750763998e-07,1e-08,1.2045035402587824e-05,0.9999854918073577,7.016196670934206,1.0,0.0008302175681319744
62,1.3609065876593685e-07,1e-08,1.3530477745798062e-05,0.9999854761554783,7.027634056301776,1.0,0.0007390722033525783
63,1.3594294114550857e-07,1e-08,1.5199110829529332e-05,0.9999852854532876,7.0338972446866075,1.0,0.0006579332246575682
64,1.3581998256514697e-07,1e-08,1.7073526474706906e-05,0.9999852137284,7.043243777919603,1.0,0.0005857020818056666
65,1.3567455156131718e-07,1e-08,1.917910261672489e-05,0.9999857675801307,7.045484166010121,1.0,0.0005214008287999684
66,1.3556973437732986e-07,1e-08,2.1544346900318847e-05,0.999985532004455,7.04920474888311,1.0,0.0004641588833612777
67,1.354942102496784e-07,1e-08,2.4201282647943808e-05,0.9999851454506585,7.056379814324176,1.0,0.0004132012400115339
68,1.3541779331550354e-07,1e-08,2.7185882427329403e-05,0.9999848534944841,7.059964687418492,1.0,0.0003678379771828634
69,1.3534548558203343e-07,1e-08,3.0538555088334155e-05,0.9999846175923237,7.062697402325724,1.0,0.00032745491628777284
70,1.3528463763476405e-07,1e-08,3.4304692863149194e-05,0.9999844984091079,7.066901688970049,1.0,0.0002915053062825176
71,1.352258889830864e-07,1e-08,3.8535285937105275e-05,0.999984469537482,7.069488785020966,1.0,0.00025950242113997375
72,1.3516972676120246e-07,1e-08,4.328761281083057e-05,0.9999845065404666,7.07088243153226,1.0,0.00023101297000831605
73,1.3511043304904766e-07,1e-08,4.8626015800653536e-05,0.9999846098207879,7.069751968590596,1.0,0.00020565123083486514
74,1.350828105982286e-07,1e-08,5.462277217684343e-05,0.9999844004935926,7.074889312644275,1.0,0.00018307382802953677
75,1.3503464931643705e-07,1e-08,6.13590727341317e-05,0.9999845371261611,7.073817291757692,1.0,0.0001629750834620645
76,1.3502060552916144e-07,1e-08,6.892612104349695e-05,0.9999842424994837,7.079760114142026,1.0,0.00014508287784959403
77,1.349920720312123e-07,1e-08,7.74263682681127e-05,0.9999842267473985,7.081145307374227,1.0,0.0001291549665014884
78,1.349623029619846e-07,1e-08,8.697490026177834e-05,0.9999842794308564,7.081372409119743,1.0,0.00011497569953977356
79,1.3493061188717508e-07,1e-08,9.770099572992247e-05,0.9999843969915209,7.080330395271987,1.0,0.00010235310218990269
80,1.3492170515931513e-07,1e-08,0.00010974987654930568,0.9999842055232268,7.084035936682638,1.0,9.111627561154887e-05
81,1.3490410682582905e-07,1e-08,0.0001232846739442066,0.9999843491597709,7.0859604561462195,1.0,8.111308307896872e-05
82,1.3488808690685735e-07,1e-08,0.00013848863713938718,0.9999843341288328,7.08671621967914,1.0,7.220809018385471e-05
83,1.348827835520797e-07,1e-08,0.00015556761439304722,0.9999841705856091,7.089537461668473,1.0,6.428073117284319e-05
84,1.3486259772761687e-07,1e-08,0.0001747528400007683,0.9999842864930037,7.088317528804759,1.0,5.72236765935022e-05
85,1.3485222398214424e-07,1e-08,0.00019630406500402726,0.9999842574194191,7.089067807303758,1.0,5.094138014816375e-05
86,1.3483912352307924e-07,1e-08,0.00022051307399030456,0.9999841485600426,7.087995265341373,1.0,4.534878508128582e-05
87,1.3482070056067282e-07,1e-08,0.0002477076355991709,0.9999843392991694,7.086457319058411,1.0,4.037017258596558e-05
88,1.3481232482436043e-07,1e-08,0.0002782559402207126,0.9999843281964622,7.0866903997949455,1.0,3.5938136638046256e-05
89,1.3481373826627024e-07,1e-08,0.00031257158496882353,0.9999841786829881,7.088991872921001,1.0,3.199267137797385e-05
90,1.348039118392491e-07,1e-08,0.00035111917342151277,0.9999842162728634,7.088359913614722,1.0,2.8480358684358048e-05
91,1.3480343299341758e-07,1e-08,0.00039442060594376563,0.9999841097953186,7.089791014107754,1.0,2.5353644939701114e-05
92,1.348008067755751e-07,1e-08,0.00044306214575838776,0.9999840462435929,7.090504857681398,1.0,2.2570197196339216e-05
93,1.347846752327935e-07,1e-08,0.0004977023564332114,0.9999842566302557,7.088027963366461,1.0,2.0092330025650458e-05
94,1.3478567483408394e-07,1e-08,0.0005590810182512223,0.9999841820246601,7.089447493766719,1.0,1.7886495290574353e-05
95,1.347891790298948e-07,1e-08,0.0006280291441834246,0.9999840580030427,7.091299685993356,1.0,1.5922827933410938e-05
96,1.3478298235313236e-07,1e-08,0.0007054802310718645,0.9999841100218025,7.090738192991857,1.0,1.4174741629268048e-05
97,1.3476925293818756e-07,1e-08,0.000792482898353917,0.9999842804497981,7.0882568730473094,1.0,1.261856883066021e-05
98,1.3476682101236733e-07,1e-08,0.0008902150854450394,0.9999842784485646,7.08839876252327,1.0,1.1233240329780264e-05
99,1.3476458694894801e-07,1e-08,0.001,0.9999842756907458,7.088501831870463,1.0,1e-05
100,2.5638736058679143e-07,1e-08,1e-08,0.9999836132977298,13.412885186418796,10.0,1.0
101,2.7187116566115443e-07,1e-08,1.1233240329780275e-08,0.9999829591177258,13.396745866840337,10.0,0.8902150854450386
102,2.884318092277983e-07,1e-08,1.2618568830660204e-08,0.99998279024496,13.356676655244703,10.0,0.7924828983539174
103,3.062131656939702e-07,1e-08,1.4174741629268054e-08,0.9999813727292353,13.292344773710562,10.0,0.7054802310718643
104,3.2531454816474275e-07,1e-08,1.5922827933410923e-08,0.9999791039609713,13.208330530919717,10.0,0.6280291441834253
105,3.4576400313301706e-07,1e-08,1.788649529057435e-08,0.9999762604547667,13.098442093741706,10.0,0.5590810182512224
106,3.67709651556244e-07,1e-08,2.0092330025650475e-08,0.9999722587527075,12.933868756113531,10.0,0.497702356433211
107,3.9114578946739366e-07,1e-08,2.2570197196339203e-08,0.9999662746023881,12.743578065914502,10.0,0.44306214575838804
108,4.1615694247815043e-07,1e-08,2.535364493970112e-08,0.9999584800855956,12.507348193084422,10.0,0.39442060594376555
109,4.427385024988337e-07,1e-08,2.8480358684358016e-08,0.9999475051134172,12.216760710692673,10.0,0.35111917342151316
110,4.7090369183191813e-07,1e-08,3.199267137797384e-08,0.9999322914787696,11.872825347178594,10.0,0.3125715849688236
111,5.004956807282176e-07,1e-08,3.593813663804628e-08,0.9999122989344709,11.450494871611783,10.0,0.2782559402207124
112,5.313099264263744e-07,1e-08,4.0370172585965546e-08,0.9998846749138868,10.963993953630418,10.0,0.24770763559917108
113,5.629866971377684e-07,1e-08,4.534878508128582e-08,0.9998465175272447,10.397786502384875,10.0,0.22051307399030456
114,5.949383478537364e-07,1e-08,5.094138014816379e-08,0.9997946360591731,9.749746774433897,10.0,0.19630406500402708
115,6.262691283290954e-07,1e-08,5.7223676593502175e-08,0.9997245046921925,9.023219189303092,10.0,0.17475284000076838
116,6.555712677622238e-07,1e-08,6.428073117284321e-08,0.9996292234339417,8.221031583166774,10.0,0.1555676143930472
117,6.810180194660845e-07,1e-08,7.220809018385464e-08,0.9995050051181519,7.3740611235695,10.0,0.1384886371393873
118,6.997453552650227e-07,1e-08,8.11130830789687e-08,0.9993476582646607,6.491861791955485,10.0,0.12328467394420663
119,7.082451122779763e-07,1e-08,9.111627561154892e-08,0.9991686698625133,5.6146634341824155,10.0,0.10974987654930562
120,7.022286595029817e-07,1e-08,1.0235310218990263e-07,0.9990081104909987,4.786581851325944,10.0,0.09770099572992252
121,6.775550518554422e-07,1e-08,1.1497569953977356e-07,0.9989571849368473,4.057648602237831,10.0,0.08697490026177834
122,6.326571828502168e-07,1e-08,1.291549665014884e-07,0.9991147270893814,3.482104079177063,10.0,0.0774263682681127
123,5.708897263749499e-07,1e-08,1.4508287784959396e-07,0.9994506785653579,3.0897329151995274,10.0,0.06892612104349698
124,5.003763878098902e-07,1e-08,1.629750834620644e-07,0.9997595656223157,2.8860365152467473,10.0,0.061359072734131735
125,4.311171758253277e-07,1e-08,1.830738280295368e-07,0.9998467697821186,2.858537861849142,10.0,0.05462277217684342
126,3.707875276733498e-07,1e-08,2.0565123083486517e-07,0.9997706069939682,2.9834413207069135,10.0,0.04862601580065353
127,3.2249974965521103e-07,1e-08,2.3101297000831593e-07,0.9997145147865888,3.222580622454456,10.0,0.04328761281083059
128,2.855861073813103e-07,1e-08,2.595024211399736e-07,0.9997443444591503,3.5241974144840924,10.0,0.0385352859371053
129,2.575754784549905e-07,1e-08,2.915053062825176e-07,0.9998165884832708,3.84266554991247,10.0,0.03430469286314919
130,2.362210874246887e-07,1e-08,3.274549162877728e-07,0.9998832846006703,4.15330475840352,10.0,0.030538555088334158
131,2.1962405892938367e-07,1e-08,3.6783797718286325e-07,0.999930759010396,4.444766422790435,10.0,0.027185882427329413
132,2.0650596990458664e-07,1e-08,4.132012400115337e-07,0.9999604923265234,4.710741606243074,10.0,0.02420128264794382
133,1.9591763200519042e-07,1e-08,4.64158883361278e-07,0.9999777908755826,4.9515224408688985,10.0,0.021544346900318832
134,1.8735321398887105e-07,1e-08,5.214008287999684e-07,0.9999881083260496,5.171126474283182,10.0,0.01917910261672489
135,1.8030692257154036e-07,1e-08,5.857020818056667e-07,0.9999941075187261,5.370243395069132,10.0,0.017073526474706904
136,1.7441157407971314e-07,1e-08,6.579332246575679e-07,0.9999970144945056,5.545458938258441,10.0,0.01519911082952934
137,1.6947107146462366e-07,1e-08,7.390722033525779e-07,0.9999983011939959,5.7021539053281325,10.0,0.013530477745798068
138,1.6531910839209017e-07,1e-08,8.302175681319744e-07,0.9999984835517814,5.844434656086516,10.0,0.012045035402587823
139,1.6168704317684095e-07,1e-08,9.326033468832199e-07,0.999998600797336,5.96383421722673,10.0,0.010722672220103232
140,1.5862059917003578e-07,1e-08,1.0476157527896652e-06,0.9999981332132143,6.071868263904092,10.0,0.009545484566618337
141,1.559878605640331e-07,1e-08,1.1768119524349978e-06,0.9999974762403538,6.173682802119367,10.0,0.008497534359086447
142,1.5376871913683856e-07,1e-08,1.3219411484660288e-06,0.9999960685949788,6.2688075114425095,10.0,0.00756463327554629
143,1.518249312902211e-07,1e-08,1.4849682622544653e-06,0.9999952924830321,6.343067479791192,10.0,0.00673415065775082
144,1.501129432898731e-07,1e-08,1.6681005372000593e-06,0.9999943801967246,6.415339696655595,10.0,0.005994842503189408
145,1.486237979976312e-07,1e-08,1.873817422860383e-06,0.9999935545475008,6.478193591327104,10.0,0.005336699231206312
146,1.4731775130547247e-07,1e-08,2.1049041445120197e-06,0.9999928345908172,6.534472557472144,10.0,0.0047508101621027985
147,1.4617068626765475e-07,1e-08,2.364489412645407e-06,0.9999919691084589,6.584900593767112,10.0,0.004229242874389499
148,1.4514630895410734e-07,1e-08,2.656087782946687e-06,0.9999914643914646,6.631844958087979,10.0,0.003764935806792467
149,1.442203871849096e-07,1e-08,2.98364724028334e-06,0.9999914848411188,6.670572218291403,10.0,0.003351602650938841
150,1.4346960642654345e-07,1e-08,3.351602650938841e-06,0.9999903188502706,6.705214278473939,10.0,0.0029836472402833404
151,1.4278997672104181e-07,1e-08,3.7649358067924677e-06,0.9999898038990304,6.7397155917861244,10.0,0.0026560877829466863
152,1.4213847971986137e-07,1e-08,4.229242874389499e-06,0.9999902364256945,6.7569142811135405,10.0,0.002364489412645407
153,1.416325783014899e-07,1e-08,4.750810162102798e-06,0.9999895755164846,6.785310037174993,10.0,0.00210490414451202
154,1.4118317167734373e-07,1e-08,5.336699231206308e-06,0.9999890089846585,6.805395502478408,10.0,0.0018738174228603848
155,1.4072411015304815e-07,1e-08,5.994842503189409e-06,0.999989229790323,6.825027031117542,10.0,0.0016681005372000592
156,1.4039836606888428e-07,1e-08,6.734150657750821e-06,0.9999879311484479,6.838926960520345,10.0,0.0014849682622544652
157,1.4007806956398255e-07,1e-08,7.564633275546291e-06,0.9999876514699243,6.856881949356877,10.0,0.0013219411484660288
158,1.397539798245586e-07,1e-08,8.497534359086439e-06,0.9999882087239098,6.872694068564336,10.0,0.001176811952434999
159,1.39497901816708e-07,1e-08,9.545484566618338e-06,0.9999878726012482,6.883820306432122,10.0,0.001047615752789665
160,1.392865487616997e-07,1e-08,1.0722672220103232e-05,0.9999869738859617,6.890463090664492,10.0,0.0009326033468832199
161,1.3909273437177933e-07,1e-08,1.2045035402587824e-05,0.999986660995828,6.901116364359905,10.0,0.0008302175681319744
162,1.3892296937618335e-07,1e-08,1.3530477745798062e-05,0.9999865792110354,6.913791263423952,10.0,0.0007390722033525783
163,1.3876116493855564e-07,1e-08,1.5199110829529332e-05,0.9999864571789959,6.920616356902561,10.0,0.0006579332246575682
164,1.386090004298849e-07,1e-08,1.7073526474706906e-05,0.9999868224694175,6.9286554477469355,10.0,0.0005857020818056666
165,1.3847933587426718e-07,1e-08,1.917910261672489e-05,0.9999867861948815,6.934360340864518,10.0,0.0005214008287999684
166,1.3835542807574562e-07,1e-08,2.1544346900318847e-05,0.9999866602598967,6.935791368938702,10.0,0.0004641588833612777
167,1.3827638588603112e-07,1e-08,2.4201282647943808e-05,0.9999862667421051,6.944578169637494,10.0,0.0004132012400115339
168,1.38188177977814e-07,1e-08,2.7185882427329403e-05,0.9999860388175068,6.94748922285147,10.0,0.0003678379771828634
169,1.381129490591365e-07,1e-08,3.0538555088334155e-05,0.9999857232924352,6.951184909636487,10.0,0.00032745491628777284
170,1.3804490354137116e-07,1e-08,3.4304692863149194e-05,0.9999856392670236,6.955170863896613,10.0,0.0002915053062825176
171,1.3798142024105828e-07,1e-08,3.8535285937105275e-05,0.999985568802766,6.957832331298523,10.0,0.00025950242113997375
172,1.3792140776988794e-07,1e-08,4.328761281083057e-05,0.9999855733884258,6.959349186040434,10.0,0.00023101297000831605
173,1.378702482016132e-07,1e-08,4.8626015800653536e-05,0.9999855204052781,6.961235783297835,10.0,0.00020565123083486514
174,1.378186237950451e-07,1e-08,5.462277217684343e-05,0.9999855572296209,6.961375998421905,10.0,0.00018307382802953677
175,1.3779037121834923e-07,1e-08,6.13590727341317e-05,0.9999854174641253,6.966129845514191,10.0,0.0001629750834620645
176,1.3775684268518688e-07,1e-08,6.892612104349695e-05,0.9999853736801241,6.9681622330594815,10.0,0.00014508287784959403
177,1.3771363756662366e-07,1e-08,7.74263682681127e-05,0.9999854752031752,6.966469402389831,10.0,0.0001291549665014884
178,1.376926066776931e-07,1e-08,8.697490026177834e-05,0.9999853916827444,6.969526969591199,10.0,0.00011497569953977356
179,1.376616048725629e-07,1e-08,9.770099572992247e-05,0.9999854331401369,6.969026421623221,10.0,0.00010235310218990269
180,1.3763967376527292e-07,1e-08,0.00010974987654930568,0.9999854164277692,6.970066274822132,10.0,9.111627561154887e-05
181,1.3763753269302828e-07,1e-08,0.0001232846739442066,0.9999854415890516,6.976661001883792,10.0,8.111308307896872e-05
182,1.3762009540021665e-07,1e-08,0.00013848863713938718,0.9999854254588383,6.977441447858482,10.0,7.220809018385471e-05
183,1.3760812672059195e-07,1e-08,0.00015556761439304722,0.9999853685413539,6.979064290107173,10.0,6.428073117284319e-05
184,1.375911522684033e-07,1e-08,0.0001747528400007683,0.9999853910255768,6.9788516802194485,10.0,5.72236765935022e-05
185,1.3756970643842325e-07,1e-08,0.00019630406500402726,0.9999854661611871,6.976996965488432,10.0,5.094138014816375e-05
186,1.375651603127753e-07,1e-08,0.00022051307399030456,0.9999851913839872,6.9781522754464484,10.0,4.534878508128582e-05
187,1.375448944213424e-07,1e-08,0.0002477076355991709,0.9999854174039404,6.976469533454251,10.0,4.037017258596558e-05
188,1.375359857206296e-07,1e-08,0.0002782559402207126,0.9999854041759446,6.976759109155232,10.0,3.5938136638046256e-05
189,1.3754171172203623e-07,1e-08,0.00031257158496882353,0.9999852451025011,6.980549446125384,10.0,3.199267137797385e-05
190,1.3752527269530835e-07,1e-08,0.00035111917342151277,0.9999853956591924,6.978649498499909,10.0,2.8480358684358048e-05
191,1.37529591387753e-07,1e-08,0.00039442060594376563,0.9999853356284876,6.981932795849706,10.0,2.5353644939701114e-05
192,1.3752578634137514e-07,1e-08,0.00044306214575838776,0.9999853140608466,6.982615571039271,10.0,2.2570197196339216e-05
193,1.3751896313496083e-07,1e-08,0.0004977023564332114,0.9999851170656914,6.981290339288794,10.0,2.0092330025650458e-05
194,1.3751076960704948e-07,1e-08,0.0005590810182512223,0.9999851662262869,6.980468663246983,10.0,1.7886495290574353e-05
195,1.3750464133020016e-07,1e-08,0.0006280291441834246,0.9999851915001059,6.980048658671475,10.0,1.5922827933410938e-05
196,1.3749056832829834e-07,1e-08,0.0007054802310718645,0.999985300158906,6.977432947567959,10.0,1.4174741629268048e-05
197,1.3748754134581808e-07,1e-08,0.000792482898353917,0.9999852956376795,6.977572335758242,10.0,1.261856883066021e-05
198,1.3748485280022933e-07,1e-08,0.0008902150854450394,0.9999852942220293,6.977703722654956,10.0,1.1233240329780264e-05
199,1.3748244322748714e-07,1e-08,0.001,0.9999852919254509,6.977815708199717,10.0,1e-05
200,3.975794866303039e-07,1e-08,1e-08,0.9999990452071329,12.162802482091157,60.0,1.0
201,4.2134881642524796e-07,1e-08,1.1233240329780275e-08,0.9999989211798809,12.16886061263051,60.0,0.8902150854450386
202,4.4646984408654444e-07,1e-08,1.2618568830660204e-08,0.9999989925048703,12.16019974358757,60.0,0.7924828983539174
203,4.731240081452311e-07,1e-08,1.4174741629268054e-08,0.9999988098235811,12.14817348139633,60.0,0.7054802310718643
204,5.012229021368118e-07,1e-08,1.5922827933410923e-08,0.9999987691090955,12.124201398241492,60.0,0.6280291441834253
205,5.310000592064706e-07,1e-08,1.788649529057435e-08,0.9999983770853874,12.102624691963305,60.0,0.5590810182512224
206,5.62390450946847e-07,1e-08,2.0092330025650475e-08,0.9999980965294633,12.06145507925072,60.0,0.497702356433211
207,5.955030997232438e-07,1e-08,2.2570197196339203e-08,0.9999974513172074,12.011877657030785,60.0,0.44306214575838804
208,6.30361424394404e-07,1e-08,2.535364493970112e-08,0.999996574603376,11.948041421808815,60.0,0.39442060594376555
209,6.670073777546762e-07,1e-08,2.8480358684358016e-08,0.9999952899343933,11.855276458982706,60.0,0.35111917342151316
210,7.053969417123219e-07,1e-08,3.199267137797384e-08,0.9999931050135842,11.737933039465812,60.0,0.3125715849688236
211,7.454735875718882e-07,1e-08,3.593813663804628e-08,0.9999895208627322,11.585613150183748,60.0,0.2782559402207124
212,7.870167768741285e-07,1e-08,4.0370172585965546e-08,0.9999836451951273,11.379350631413404,60.0,0.24770763559917108
213,8.297474013651563e-07,1e-08,4.534878508128582e-08,0.9999735337203055,11.114641070500237,60.0,0.22051307399030456
214,8.731495248582613e-07,1e-08,5.094138014816379e-08,0.9999559176443038,10.75646901766723,60.0,0.19630406500402708
215,9.164755734991757e-07,1e-08,5.7223676593502175e-08,0.999924158165806,10.298417287994653,60.0,0.17475284000076838
216,9.58184253429125e-07,1e-08,6.428073117284321e-08,0.9998683723213905,9.706699846130103,60.0,0.1555676143930472
217,9.963211259670545e-07,1e-08,7.220809018385464e-08,0.9997680498234899,8.956250794709085,60.0,0.1384886371393873
218,1.0272985775304634e-06,1e-08,8.11130830789687e-08,0.999596982208694,8.039404392870011,60.0,0.12328467394420663
219,1.0456833840699002e-06,1e-08,9.111627561154892e-08,0.999324536639887,6.976332566483319,60.0,0.10974987654930562
220,1.0439294703969713e-06,1e-08,1.0235310218990263e-07,0.9989487775067155,5.835346712784586,60.0,0.09770099572992252
221,1.0124528502594963e-06,1e-08,1.1497569953977356e-07,0.998554484772781,4.74534014304661,60.0,0.08697490026177834
222,9.442498437724152e-07,1e-08,1.291549665014884e-07,0.9983641478728328,3.8278674270477,60.0,0.0774263682681127
223,8.413582905140871e-07,1e-08,1.4508287784959396e-07,0.9986024165221155,3.1656130253881205,60.0,0.06892612104349698
224,7.176934051326229e-07,1e-08,1.629750834620644e-07,0.9991957123000436,2.770100108089198,60.0,0.061359072734131735
225,5.94235265233331e-07,1e-08,1.830738280295368e-07,0.9996984544156652,2.6089163106498967,60.0,0.05462277217684342
226,4.875626147909444e-07,1e-08,2.0565123083486517e-07,0.9998333013407711,2.643809748126298,60.0,0.04862601580065353
227,4.0471830788070265e-07,1e-08,2.3101297000831593e-07,0.9997602540006365,2.8331241092791526,60.0,0.04328761281083059
228,3.4420034260797134e-07,1e-08,2.595024211399736e-07,0.9997258365396609,3.127664294073231,60.0,0.0385352859371053
229,3.008439170413557e-07,1e-08,2.915053062825176e-07,0.9997764002801173,3.4684950382712723,60.0,0.03430469286314919
230,2.694406186883561e-07,1e-08,3.274549162877728e-07,0.99984996038822,3.814399489351761,60.0,0.030538555088334158
231,2.461400181025549e-07,1e-08,3.6783797718286325e-07,0.9999097590370406,4.143936254517911,60.0,0.027185882427329413
232,2.284039740007336e-07,1e-08,4.132012400115337e-07,0.9999495960933706,4.445209664298689,60.0,0.02420128264794382
233,2.14572302277671e-07,1e-08,4.64158883361278e-07,0.9999731036012244,4.71741970812225,60.0,0.021544346900318832
234,2.035614840391657e-07,1e-08,5.214008287999684e-07,0.9999864643899219,4.961812451511621,60.0,0.01917910261672489
235,1.9467231540534975e-07,1e-08,5.857020818056667e-07,0.9999936376551547,5.1815393319120275,60.0,0.017073526474706904
236,1.873617536680222e-07,1e-08,6.579332246575679e-07,0.999997099098394,5.376495712254159,60.0,0.01519911082952934
237,1.8130586678521676e-07,1e-08,7.390722033525779e-07,0.9999984830230673,5.5501840460314344,60.0,0.013530477745798068
238,1.762429493631393e-07,1e-08,8.302175681319744e-07,0.9999985947395393,5.706182637229712,60.0,0.012045035402587823
239,1.7194058545434661e-07,1e-08,9.326033468832199e-07,0.9999982205816921,5.841915612884423,60.0,0.010722672220103232
240,1.6828245052341698e-07,1e-08,1.0476157527896652e-06,0.9999974682719917,5.961142761659266,60.0,0.009545484566618337
241,1.6515960034130487e-07,1e-08,1.1768119524349978e-06,0.9999964970884512,6.069617206538164,60.0,0.008497534359086447
242,1.624756158135771e-07,1e-08,1.3219411484660288e-06,0.9999954496505283,6.166550209438324,60.0,0.00756463327554629
243,1.6015635965414298e-07,1e-08,1.4849682622544653e-06,0.9999943524346009,6.253528209899708,60.0,0.00673415065775082
244,1.5814838767183283e-07,1e-08,1.6681005372000593e-06,0.9999932397852956,6.331190924906002,60.0,0.005994842503189408
245,1.5640687451923027e-07,1e-08,1.873817422860383e-06,0.9999922821717018,6.399219610074385,60.0,0.005336699231206312
246,1.54889166470516e-07,1e-08,2.1049041445120197e-06,0.9999913477188533,6.459391904852735,60.0,0.0047508101621027985
247,1.5356144129145455e-07,1e-08,2.364489412645407e-06,0.9999904091881123,6.513430513700937,60.0,0.004229242874389499
248,1.5239396302445641e-07,1e-08,2.656087782946687e-06,0.999989724377485,6.562307983475414,60.0,0.003764935806792467
249,1.5135643150339488e-07,1e-08,2.98364724028334e-06,0.9999892621509148,6.603323715111457,60.0,0.003351602650938841
250,1.5046743126370443e-07,1e-08,3.351602650938841e-06,0.9999883928369427,6.641860466202163,60.0,0.0029836472402833404
251,1.4968868248439e-07,1e-08,3.7649358067924677e-06,0.9999877837547032,6.676160116006824,60.0,0.0026560877829466863
252,1.4897676615752607e-07,1e-08,4.229242874389499e-06,0.9999875911599103,6.703407679522476,60.0,0.002364489412645407
253,1.4835529457887316e-07,1e-08,4.750810162102798e-06,0.9999870160350417,6.729319450129902,60.0,0.00210490414451202
254,1.4783081481507533e-07,1e-08,5.336699231206308e-06,0.9999864899103256,6.753995655438977,60.0,0.0018738174228603848
255,1.473314808018476e-07,1e-08,5.994842503189409e-06,0.9999861181590239,6.772490287766791,60.0,0.0016681005372000592
256,1.4692235170245705e-07,1e-08,6.734150657750821e-06,0.9999856134453736,6.792410814616572,60.0,0.0014849682622544652
257,1.4655099860540552e-07,1e-08,7.564633275546291e-06,0.9999852484356551,6.810344057166524,60.0,0.0013219411484660288
258,1.4621186939226952e-07,1e-08,8.497534359086439e-06,0.9999852861989075,6.8250927681957965,60.0,0.001176811952434999
259,1.4591492391511765e-07,1e-08,9.545484566618338e-06,0.9999850189142014,6.838967289596028,60.0,0.001047615752789665
260,1.4564723042993579e-07,1e-08,1.0722672220103232e-05,0.9999846094590984,6.8471532381900735,60.0,0.0009326033468832199
261,1.4541451033526917e-07,1e-08,1.2045035402587824e-05,0.9999844426470864,6.857508249764496,60.0,0.0008302175681319744
262,1.452199369237073e-07,1e-08,1.3530477745798062e-05,0.9999841890212674,6.869295346377017,60.0,0.0007390722033525783
263,1.450360617997669e-07,1e-08,1.5199110829529332e-05,0.9999840134276357,6.877437518290811,60.0,0.0006579332246575682
264,1.448822315256184e-07,1e-08,1.7073526474706906e-05,0.9999839852331203,6.8878456568778335,60.0,0.0005857020818056666
265,1.4472658691499742e-07,1e-08,1.917910261672489e-05,0.9999840728078532,6.892439111410046,60.0,0.0005214008287999684
266,1.4460282209883583e-07,1e-08,2.1544346900318847e-05,0.999983609897629,6.898096927596834,60.0,0.0004641588833612777
267,1.444944610198763e-07,1e-08,2.4201282647943808e-05,0.9999835938381942,6.905466619930374,60.0,0.0004132012400115339
268,1.4439408142226317e-07,1e-08,2.7185882427329403e-05,0.9999834795978887,6.910135867701314,60.0,0.0003678379771828634
269,1.4430160146775502e-07,1e-08,3.0538555088334155e-05,0.9999832727716874,6.913026974034335,60.0,0.00032745491628777284
270,1.4422144903679222e-07,1e-08,3.4304692863149194e-05,0.9999832048255737,6.916730525274235,60.0,0.0002915053062825176
271,1.441505001055421e-07,1e-08,3.8535285937105275e-05,0.9999831458306608,6.920089129321668,60.0,0.00025950242113997375
272,1.440868572479803e-07,1e-08,4.328761281083057e-05,0.9999830914395778,6.922893010328701,60.0,0.00023101297000831605
273,1.4403027919564672e-07,1e-08,4.8626015800653536e-05,0.9999830132392015,6.9253425326968125,60.0,0.00020565123083486514
274,1.4397283816059963e-07,1e-08,5.462277217684343e-05,0.9999829520783567,6.925280070784956,60.0,0.00018307382802953677
275,1.439355207073389e-07,1e-08,6.13590727341317e-05,0.9999829317199149,6.9296711977668615,60.0,0.0001629750834620645
276,1.4389589509632625e-07,1e-08,6.892612104349695e-05,0.9999829003059181,6.931527238934517,60.0,0.00014508287784959403
277,1.4385463711896344e-07,1e-08,7.74263682681127e-05,0.9999828591552972,6.931231346734189,60.0,0.0001291549665014884
278,1.4382197680046593e-07,1e-08,8.697490026177834e-05,0.9999828299348238,6.9322806896027345,60.0,0.00011497569953977356
279,1.4380062842498505e-07,1e-08,9.770099572992247e-05,0.9999828208253234,6.935688238123017,60.0,0.00010235310218990269
280,1.4377840464020718e-07,1e-08,0.00010974987654930568,0.9999828905116659,6.9380054528372685,60.0,9.111627561154887e-05
281,1.4375671862207605e-07,1e-08,0.0001232846739442066,0.9999828923306283,6.939243678579319,60.0,8.111308307896872e-05
282,1.437362377044604e-07,1e-08,0.00013848863713938718,0.999982873608918,6.939899977000108,60.0,7.220809018385471e-05
283,1.4371926607159292e-07,1e-08,0.00015556761439304722,0.9999828549451497,6.940874168925654,60.0,6.428073117284319e-05
284,1.437035101136571e-07,1e-08,0.0001747528400007683,0.9999828358713748,6.941524071704157,60.0,5.72236765935022e-05
285,1.43687579153793e-07,1e-08,0.00019630406500402726,0.9999827292926845,6.941163679078508,60.0,5.094138014816375e-05
286,1.4367040900943382e-07,1e-08,0.00022051307399030456,0.999982820650106,6.940600035853205,60.0,4.534878508128582e-05
287,1.436666467864535e-07,1e-08,0.0002477076355991709,0.9999828265822469,6.943436034927896,60.0,4.037017258596558e-05
288,1.4365074514908637e-07,1e-08,0.0002782559402207126,0.9999828061372089,6.941918792262813,60.0,3.5938136638046256e-05
289,1.4364807474133297e-07,1e-08,0.00031257158496882353,0.9999828099381047,6.944261641642574,60.0,3.199267137797385e-05
290,1.4363894053507558e-07,1e-08,0.00035111917342151277,0.999982802002702,6.944179855408383,60.0,2.8480358684358048e-05
291,1.4363129381238554e-07,1e-08,0.00039442060594376563,0.9999826907874353,6.943886603182833,60.0,2.5353644939701114e-05
292,1.436248631684656e-07,1e-08,0.00044306214575838776,0.999982685327794,6.9440775936304515,60.0,2.2570197196339216e-05
293,1.4361933338265891e-07,1e-08,0.0004977023564332114,0.9999826811841172,6.944316778183343,60.0,2.0092330025650458e-05
294,1.436070440223027e-07,1e-08,0.0005590810182512223,0.9999826642394727,6.942165654661084,60.0,1.7886495290574353e-05
295,1.436027760694421e-07,1e-08,0.0006280291441834246,0.9999826604870496,6.9423782552584345,60.0,1.5922827933410938e-05
296,1.4360628403309725e-07,1e-08,0.0007054802310718645,0.9999826696488531,6.944922070234879,60.0,1.4174741629268048e-05
297,1.4359603520054366e-07,1e-08,0.000792482898353917,0.9999826557590646,6.9428901456649745,60.0,1.261856883066021e-05
298,1.4359296787296692e-07,1e-08,0.0008902150854450394,0.9999826530376027,6.943023373302074,60.0,1.1233240329780264e-05
299,1.4359020277774038e-07,1e-08,0.001,0.9999826502289015,6.943139748833828,60.0,1e-05


==> simulation/readme.txt <==
Title: Optimization program and numerical data of simultaneous modeling of in vivo and in vitro effects of nondepolarizing neuromuscular blocking drugs

Author: Hikaru Hoshino and Eiko Furutani

Description: This data provides python source codes of optimization program for simultaneous modeling of in vivo and in vitro effects of Nondepolarizing
Neuromuscular Blocking Drugs (NDNBs) and numerical data of the optimization results of parameter estimation for three NDNBs of Cisatracurium, Vecuronium, and Rocuronium. 

License: CC BY 4.0 

---------
Contents: 

minimization.py: Main program of parameter estimation.
                 The result of parameter estimation is stored in "minimized_parameters_xx.py" as a python script,
                 and log information is stored in "minimization_xx.log". 
                 (xx is a model type)

minimization_kdissD.py: Program for parameter estimation with different kdissD1 and kdissD2. 

fig_effect_curves.py: Program for plotting concentration v.s. effect curves (Figure 3)

fig_parameter_sweep.py: Program for calculating pharmacologic parameters (EC50, IC50 etc) under various model parameters. 
                        The results are sotred in "fig_(model_type)/parameter_sweep_(invitro/invivo).csv". 
                        
fig_parameter_sweep_plot.py: Program for plotting the avobe results (Figure 5-7)

fig_time_course.py: Program for plotting the time course of activation AChRs (Figure 4)

modules: several utility functions and programes used by the above main programs.  

